A first look at the function space for planar two-loop six-particle Feynman integrals

Two-loop corrections to scattering amplitudes are crucial theoretical input for collider physics. Recent years have seen tremendous advances in computing Feynman integrals, scattering amplitudes, and cross sections for five-particle processes. In this paper, we initiate the study of the function space for planar two-loop six-particle processes. We study all genuine six-particle Feynman integrals, and derive the differential equations they satisfy on maximal cuts. Performing a leading singularity analysis in momentum space, and in Baikov representation, we find an integral basis that puts the differential equations into canonical form. The corresponding differential equation in the eight independent kinematic variables is derived with the finite-field reconstruction method and the symbol letters are identified. We identify the dual conformally invariant hexagon alphabet known from maximally supersymmetric Yang-Mills theory as a subset of our alphabet. This paper constitutes an important step in the analytic calculation of planar two-loop six-particle Feynman integrals.

==> output/F3.txt <==
-(x[1]^4*x[3]*x[8]*(-(x[2]*x[4]*x[5]^2) - x[2]*x[3]*x[4]*x[5]^2 - x[2]^2*x[3]*x[4]*x[5]^2 + x[4]*x[5]^3 + x[3]*x[4]*x[5]^3 + x[2]*x[3]*x[4]*x[5]^3 + x[2]^2*x[3]*x[4]*x[5]*x[6] - 2*x[2]*x[3]*x[4]*x[5]^2*x[6] + x[5]^3*x[6] + x[4]*x[5]^3*x[6] + x[3]*x[4]*x[5]^3*x[6] + x[2]*x[4]*x[5]^2*x[7] + 2*x[2]*x[3]*x[4]*x[5]^2*x[7] + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7] - x[5]^3*x[7] - 2*x[4]*x[5]^3*x[7] - 2*x[3]*x[4]*x[5]^3*x[7] - 2*x[2]*x[3]*x[4]*x[5]^3*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] + 2*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[7] - x[5]^3*x[6]*x[7] - x[4]*x[5]^3*x[6]*x[7] - x[3]*x[4]*x[5]^3*x[6]*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2 + x[5]^3*x[7]^2 + x[4]*x[5]^3*x[7]^2 + x[3]*x[4]*x[5]^3*x[7]^2 + x[2]*x[3]*x[4]*x[5]^3*x[7]^2 - x[4]*x[5]^2*x[8] - x[3]*x[4]*x[5]^2*x[8] - x[2]*x[3]*x[4]*x[5]^2*x[8] + x[2]*x[4]*x[5]*x[6]*x[8] + 3*x[2]*x[3]*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8] - x[5]^2*x[6]*x[8] - 2*x[4]*x[5]^2*x[6]*x[8] - 2*x[3]*x[4]*x[5]^2*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[6]^2*x[8] + x[2]*x[3]*x[4]*x[5]*x[6]^2*x[8] + x[4]*x[5]^2*x[7]*x[8] + x[3]*x[4]*x[5]^2*x[7]*x[8] + x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8] - 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] + x[5]^2*x[6]*x[7]*x[8] + x[4]*x[5]^2*x[6]*x[7]*x[8] + x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8] + x[4]*x[5]*x[6]*x[8]^2 + x[3]*x[4]*x[5]*x[6]*x[8]^2 - x[2]*x[3]*x[4]*x[6]^2*x[8]^2))/(8*x[5])

==> output/F4.txt <==
(x[1]^3*Sqrt[x[2]^6*x[3]^4*x[4]^2*x[5]^2 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^3 - 6*x[2]^5*x[3]^4*x[4]^2*x[5]^3 + 2*x[2]^4*x[3]^2*x[4]*x[5]^4 + 4*x[2]^4*x[3]^3*x[4]*x[5]^4 + 2*x[2]^5*x[3]^3*x[4]*x[5]^4 + 3*x[2]^4*x[3]^2*x[4]^2*x[5]^4 + 14*x[2]^4*x[3]^3*x[4]^2*x[5]^4 + 2*x[2]^5*x[3]^3*x[4]^2*x[5]^4 + 15*x[2]^4*x[3]^4*x[4]^2*x[5]^4 - 2*x[2]^3*x[3]*x[4]*x[5]^5 - 12*x[2]^3*x[3]^2*x[4]*x[5]^5 - 2*x[2]^4*x[3]^2*x[4]*x[5]^5 - 14*x[2]^3*x[3]^3*x[4]*x[5]^5 - 6*x[2]^4*x[3]^3*x[4]*x[5]^5 - 2*x[2]^3*x[3]*x[4]^2*x[5]^5 - 16*x[2]^3*x[3]^2*x[4]^2*x[5]^5 - 2*x[2]^4*x[3]^2*x[4]^2*x[5]^5 - 34*x[2]^3*x[3]^3*x[4]^2*x[5]^5 - 6*x[2]^4*x[3]^3*x[4]^2*x[5]^5 - 20*x[2]^3*x[3]^4*x[4]^2*x[5]^5 + x[2]^2*x[5]^6 + 4*x[2]^2*x[3]*x[5]^6 + 2*x[2]^3*x[3]*x[5]^6 + 4*x[2]^2*x[3]^2*x[5]^6 + 4*x[2]^3*x[3]^2*x[5]^6 + x[2]^4*x[3]^2*x[5]^6 + 2*x[2]^2*x[4]*x[5]^6 + 14*x[2]^2*x[3]*x[4]*x[5]^6 + 4*x[2]^3*x[3]*x[4]*x[5]^6 + 30*x[2]^2*x[3]^2*x[4]*x[5]^6 + 12*x[2]^3*x[3]^2*x[4]*x[5]^6 + 2*x[2]^4*x[3]^2*x[4]*x[5]^6 + 18*x[2]^2*x[3]^3*x[4]*x[5]^6 + 6*x[2]^3*x[3]^3*x[4]*x[5]^6 + x[2]^2*x[4]^2*x[5]^6 + 10*x[2]^2*x[3]*x[4]^2*x[5]^6 + 2*x[2]^3*x[3]*x[4]^2*x[5]^6 + 32*x[2]^2*x[3]^2*x[4]^2*x[5]^6 + 8*x[2]^3*x[3]^2*x[4]^2*x[5]^6 + x[2]^4*x[3]^2*x[4]^2*x[5]^6 + 38*x[2]^2*x[3]^3*x[4]^2*x[5]^6 + 6*x[2]^3*x[3]^3*x[4]^2*x[5]^6 + 15*x[2]^2*x[3]^4*x[4]^2*x[5]^6 - 2*x[2]*x[5]^7 - 6*x[2]*x[3]*x[5]^7 - 2*x[2]^2*x[3]*x[5]^7 - 4*x[2]*x[3]^2*x[5]^7 - 2*x[2]^2*x[3]^2*x[5]^7 - 4*x[2]*x[4]*x[5]^7 - 18*x[2]*x[3]*x[4]*x[5]^7 - 4*x[2]^2*x[3]*x[4]*x[5]^7 - 24*x[2]*x[3]^2*x[4]*x[5]^7 - 6*x[2]^2*x[3]^2*x[4]*x[5]^7 - 10*x[2]*x[3]^3*x[4]*x[5]^7 - 2*x[2]^2*x[3]^3*x[4]*x[5]^7 - 2*x[2]*x[4]^2*x[5]^7 - 12*x[2]*x[3]*x[4]^2*x[5]^7 - 2*x[2]^2*x[3]*x[4]^2*x[5]^7 - 24*x[2]*x[3]^2*x[4]^2*x[5]^7 - 4*x[2]^2*x[3]^2*x[4]^2*x[5]^7 - 20*x[2]*x[3]^3*x[4]^2*x[5]^7 - 2*x[2]^2*x[3]^3*x[4]^2*x[5]^7 - 6*x[2]*x[3]^4*x[4]^2*x[5]^7 + x[5]^8 + 2*x[3]*x[5]^8 + x[3]^2*x[5]^8 + 2*x[4]*x[5]^8 + 6*x[3]*x[4]*x[5]^8 + 6*x[3]^2*x[4]*x[5]^8 + 2*x[3]^3*x[4]*x[5]^8 + x[4]^2*x[5]^8 + 4*x[3]*x[4]^2*x[5]^8 + 6*x[3]^2*x[4]^2*x[5]^8 + 4*x[3]^3*x[4]^2*x[5]^8 + x[3]^4*x[4]^2*x[5]^8 - 2*x[2]^6*x[3]^4*x[4]^2*x[5]^2*x[7] - 2*x[2]^5*x[3]^3*x[4]*x[5]^3*x[7] + 2*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[7] + 12*x[2]^5*x[3]^4*x[4]^2*x[5]^3*x[7] - 2*x[2]^4*x[3]^2*x[4]*x[5]^4*x[7] - 2*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7] - 6*x[2]^5*x[3]^3*x[4]*x[5]^4*x[7] - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[7] - 22*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[7] - 6*x[2]^5*x[3]^3*x[4]^2*x[5]^4*x[7] - 30*x[2]^4*x[3]^4*x[4]^2*x[5]^4*x[7] - 2*x[2]^3*x[3]*x[5]^5*x[7] - 4*x[2]^3*x[3]^2*x[5]^5*x[7] - 2*x[2]^4*x[3]^2*x[5]^5*x[7] + 12*x[2]^3*x[3]^2*x[4]*x[5]^5*x[7] + 2*x[2]^4*x[3]^2*x[4]*x[5]^5*x[7] + 22*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7] + 18*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7] + 2*x[2]^3*x[3]*x[4]^2*x[5]^5*x[7] + 24*x[2]^3*x[3]^2*x[4]^2*x[5]^5*x[7] + 4*x[2]^4*x[3]^2*x[4]^2*x[5]^5*x[7] + 62*x[2]^3*x[3]^3*x[4]^2*x[5]^5*x[7] + 18*x[2]^4*x[3]^3*x[4]^2*x[5]^5*x[7] + 40*x[2]^3*x[3]^4*x[4]^2*x[5]^5*x[7] - 2*x[2]^2*x[5]^6*x[7] - 6*x[2]^2*x[3]*x[5]^6*x[7] - 6*x[2]^3*x[3]*x[5]^6*x[7] - 6*x[2]^2*x[3]^2*x[5]^6*x[7] - 12*x[2]^3*x[3]^2*x[5]^6*x[7] - 4*x[2]^4*x[3]^2*x[5]^6*x[7] - 4*x[2]^2*x[4]*x[5]^6*x[7] - 24*x[2]^2*x[3]*x[4]*x[5]^6*x[7] - 12*x[2]^3*x[3]*x[4]*x[5]^6*x[7] - 54*x[2]^2*x[3]^2*x[4]*x[5]^6*x[7] - 36*x[2]^3*x[3]^2*x[4]*x[5]^6*x[7] - 8*x[2]^4*x[3]^2*x[4]*x[5]^6*x[7] - 34*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7] - 18*x[2]^3*x[3]^3*x[4]*x[5]^6*x[7] - 2*x[2]^2*x[4]^2*x[5]^6*x[7] - 18*x[2]^2*x[3]*x[4]^2*x[5]^6*x[7] - 6*x[2]^3*x[3]*x[4]^2*x[5]^6*x[7] - 60*x[2]^2*x[3]^2*x[4]^2*x[5]^6*x[7] - 24*x[2]^3*x[3]^2*x[4]^2*x[5]^6*x[7] - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^6*x[7] - 74*x[2]^2*x[3]^3*x[4]^2*x[5]^6*x[7] - 18*x[2]^3*x[3]^3*x[4]^2*x[5]^6*x[7] - 30*x[2]^2*x[3]^4*x[4]^2*x[5]^6*x[7] + 4*x[2]*x[5]^7*x[7] + 12*x[2]*x[3]*x[5]^7*x[7] + 6*x[2]^2*x[3]*x[5]^7*x[7] + 8*x[2]*x[3]^2*x[5]^7*x[7] + 6*x[2]^2*x[3]^2*x[5]^7*x[7] + 8*x[2]*x[4]*x[5]^7*x[7] + 36*x[2]*x[3]*x[4]*x[5]^7*x[7] + 12*x[2]^2*x[3]*x[4]*x[5]^7*x[7] + 48*x[2]*x[3]^2*x[4]*x[5]^7*x[7] + 18*x[2]^2*x[3]^2*x[4]*x[5]^7*x[7] + 20*x[2]*x[3]^3*x[4]*x[5]^7*x[7] + 6*x[2]^2*x[3]^3*x[4]*x[5]^7*x[7] + 4*x[2]*x[4]^2*x[5]^7*x[7] + 24*x[2]*x[3]*x[4]^2*x[5]^7*x[7] + 6*x[2]^2*x[3]*x[4]^2*x[5]^7*x[7] + 48*x[2]*x[3]^2*x[4]^2*x[5]^7*x[7] + 12*x[2]^2*x[3]^2*x[4]^2*x[5]^7*x[7] + 40*x[2]*x[3]^3*x[4]^2*x[5]^7*x[7] + 6*x[2]^2*x[3]^3*x[4]^2*x[5]^7*x[7] + 12*x[2]*x[3]^4*x[4]^2*x[5]^7*x[7] - 2*x[5]^8*x[7] - 4*x[3]*x[5]^8*x[7] - 2*x[3]^2*x[5]^8*x[7] - 4*x[4]*x[5]^8*x[7] - 12*x[3]*x[4]*x[5]^8*x[7] - 12*x[3]^2*x[4]*x[5]^8*x[7] - 4*x[3]^3*x[4]*x[5]^8*x[7] - 2*x[4]^2*x[5]^8*x[7] - 8*x[3]*x[4]^2*x[5]^8*x[7] - 12*x[3]^2*x[4]^2*x[5]^8*x[7] - 8*x[3]^3*x[4]^2*x[5]^8*x[7] - 2*x[3]^4*x[4]^2*x[5]^8*x[7] + x[2]^6*x[3]^4*x[4]^2*x[5]^2*x[7]^2 + 4*x[2]^5*x[3]^3*x[4]*x[5]^3*x[7]^2 + 2*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[7]^2 - 6*x[2]^5*x[3]^4*x[4]^2*x[5]^3*x[7]^2 + x[2]^4*x[3]^2*x[5]^4*x[7]^2 - 8*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]^2 + 6*x[2]^5*x[3]^3*x[4]*x[5]^4*x[7]^2 + 2*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[7]^2 + 6*x[2]^5*x[3]^3*x[4]^2*x[5]^4*x[7]^2 + 15*x[2]^4*x[3]^4*x[4]^2*x[5]^4*x[7]^2 + 4*x[2]^3*x[3]*x[5]^5*x[7]^2 + 8*x[2]^3*x[3]^2*x[5]^5*x[7]^2 + 6*x[2]^4*x[3]^2*x[5]^5*x[7]^2 + 6*x[2]^3*x[3]*x[4]*x[5]^5*x[7]^2 + 12*x[2]^3*x[3]^2*x[4]*x[5]^5*x[7]^2 + 6*x[2]^4*x[3]^2*x[4]*x[5]^5*x[7]^2 - 2*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7]^2 - 18*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]^2 + 2*x[2]^3*x[3]*x[4]^2*x[5]^5*x[7]^2 - 22*x[2]^3*x[3]^3*x[4]^2*x[5]^5*x[7]^2 - 18*x[2]^4*x[3]^3*x[4]^2*x[5]^5*x[7]^2 - 20*x[2]^3*x[3]^4*x[4]^2*x[5]^5*x[7]^2 + x[2]^2*x[5]^6*x[7]^2 + 6*x[2]^3*x[3]*x[5]^6*x[7]^2 + 12*x[2]^3*x[3]^2*x[5]^6*x[7]^2 + 6*x[2]^4*x[3]^2*x[5]^6*x[7]^2 + 2*x[2]^2*x[4]*x[5]^6*x[7]^2 + 6*x[2]^2*x[3]*x[4]*x[5]^6*x[7]^2 + 12*x[2]^3*x[3]*x[4]*x[5]^6*x[7]^2 + 18*x[2]^2*x[3]^2*x[4]*x[5]^6*x[7]^2 + 36*x[2]^3*x[3]^2*x[4]*x[5]^6*x[7]^2 + 12*x[2]^4*x[3]^2*x[4]*x[5]^6*x[7]^2 + 14*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7]^2 + 18*x[2]^3*x[3]^3*x[4]*x[5]^6*x[7]^2 + x[2]^2*x[4]^2*x[5]^6*x[7]^2 + 6*x[2]^2*x[3]*x[4]^2*x[5]^6*x[7]^2 + 6*x[2]^3*x[3]*x[4]^2*x[5]^6*x[7]^2 + 24*x[2]^2*x[3]^2*x[4]^2*x[5]^6*x[7]^2 + 24*x[2]^3*x[3]^2*x[4]^2*x[5]^6*x[7]^2 + 6*x[2]^4*x[3]^2*x[4]^2*x[5]^6*x[7]^2 + 34*x[2]^2*x[3]^3*x[4]^2*x[5]^6*x[7]^2 + 18*x[2]^3*x[3]^3*x[4]^2*x[5]^6*x[7]^2 + 15*x[2]^2*x[3]^4*x[4]^2*x[5]^6*x[7]^2 - 2*x[2]*x[5]^7*x[7]^2 - 6*x[2]*x[3]*x[5]^7*x[7]^2 - 6*x[2]^2*x[3]*x[5]^7*x[7]^2 - 4*x[2]*x[3]^2*x[5]^7*x[7]^2 - 6*x[2]^2*x[3]^2*x[5]^7*x[7]^2 - 4*x[2]*x[4]*x[5]^7*x[7]^2 - 18*x[2]*x[3]*x[4]*x[5]^7*x[7]^2 - 12*x[2]^2*x[3]*x[4]*x[5]^7*x[7]^2 - 24*x[2]*x[3]^2*x[4]*x[5]^7*x[7]^2 - 18*x[2]^2*x[3]^2*x[4]*x[5]^7*x[7]^2 - 10*x[2]*x[3]^3*x[4]*x[5]^7*x[7]^2 - 6*x[2]^2*x[3]^3*x[4]*x[5]^7*x[7]^2 - 2*x[2]*x[4]^2*x[5]^7*x[7]^2 - 12*x[2]*x[3]*x[4]^2*x[5]^7*x[7]^2 - 6*x[2]^2*x[3]*x[4]^2*x[5]^7*x[7]^2 - 24*x[2]*x[3]^2*x[4]^2*x[5]^7*x[7]^2 - 12*x[2]^2*x[3]^2*x[4]^2*x[5]^7*x[7]^2 - 20*x[2]*x[3]^3*x[4]^2*x[5]^7*x[7]^2 - 6*x[2]^2*x[3]^3*x[4]^2*x[5]^7*x[7]^2 - 6*x[2]*x[3]^4*x[4]^2*x[5]^7*x[7]^2 + x[5]^8*x[7]^2 + 2*x[3]*x[5]^8*x[7]^2 + x[3]^2*x[5]^8*x[7]^2 + 2*x[4]*x[5]^8*x[7]^2 + 6*x[3]*x[4]*x[5]^8*x[7]^2 + 6*x[3]^2*x[4]*x[5]^8*x[7]^2 + 2*x[3]^3*x[4]*x[5]^8*x[7]^2 + x[4]^2*x[5]^8*x[7]^2 + 4*x[3]*x[4]^2*x[5]^8*x[7]^2 + 6*x[3]^2*x[4]^2*x[5]^8*x[7]^2 + 4*x[3]^3*x[4]^2*x[5]^8*x[7]^2 + x[3]^4*x[4]^2*x[5]^8*x[7]^2 - 2*x[2]^5*x[3]^3*x[4]*x[5]^3*x[7]^3 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[7]^3 - 2*x[2]^4*x[3]^2*x[5]^4*x[7]^3 - 2*x[2]^4*x[3]^2*x[4]*x[5]^4*x[7]^3 + 6*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]^3 - 2*x[2]^5*x[3]^3*x[4]*x[5]^4*x[7]^3 + 6*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[7]^3 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^4*x[7]^3 - 2*x[2]^3*x[3]*x[5]^5*x[7]^3 - 4*x[2]^3*x[3]^2*x[5]^5*x[7]^3 - 6*x[2]^4*x[3]^2*x[5]^5*x[7]^3 - 4*x[2]^3*x[3]*x[4]*x[5]^5*x[7]^3 - 12*x[2]^3*x[3]^2*x[4]*x[5]^5*x[7]^3 - 10*x[2]^4*x[3]^2*x[4]*x[5]^5*x[7]^3 - 6*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7]^3 + 6*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]^3 - 2*x[2]^3*x[3]*x[4]^2*x[5]^5*x[7]^3 - 8*x[2]^3*x[3]^2*x[4]^2*x[5]^5*x[7]^3 - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^5*x[7]^3 - 6*x[2]^3*x[3]^3*x[4]^2*x[5]^5*x[7]^3 + 6*x[2]^4*x[3]^3*x[4]^2*x[5]^5*x[7]^3 + 2*x[2]^2*x[3]*x[5]^6*x[7]^3 - 2*x[2]^3*x[3]*x[5]^6*x[7]^3 + 2*x[2]^2*x[3]^2*x[5]^6*x[7]^3 - 4*x[2]^3*x[3]^2*x[5]^6*x[7]^3 - 4*x[2]^4*x[3]^2*x[5]^6*x[7]^3 + 4*x[2]^2*x[3]*x[4]*x[5]^6*x[7]^3 - 4*x[2]^3*x[3]*x[4]*x[5]^6*x[7]^3 + 6*x[2]^2*x[3]^2*x[4]*x[5]^6*x[7]^3 - 12*x[2]^3*x[3]^2*x[4]*x[5]^6*x[7]^3 - 8*x[2]^4*x[3]^2*x[4]*x[5]^6*x[7]^3 + 2*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7]^3 - 6*x[2]^3*x[3]^3*x[4]*x[5]^6*x[7]^3 + 2*x[2]^2*x[3]*x[4]^2*x[5]^6*x[7]^3 - 2*x[2]^3*x[3]*x[4]^2*x[5]^6*x[7]^3 + 4*x[2]^2*x[3]^2*x[4]^2*x[5]^6*x[7]^3 - 8*x[2]^3*x[3]^2*x[4]^2*x[5]^6*x[7]^3 - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^6*x[7]^3 + 2*x[2]^2*x[3]^3*x[4]^2*x[5]^6*x[7]^3 - 6*x[2]^3*x[3]^3*x[4]^2*x[5]^6*x[7]^3 + 2*x[2]^2*x[3]*x[5]^7*x[7]^3 + 2*x[2]^2*x[3]^2*x[5]^7*x[7]^3 + 4*x[2]^2*x[3]*x[4]*x[5]^7*x[7]^3 + 6*x[2]^2*x[3]^2*x[4]*x[5]^7*x[7]^3 + 2*x[2]^2*x[3]^3*x[4]*x[5]^7*x[7]^3 + 2*x[2]^2*x[3]*x[4]^2*x[5]^7*x[7]^3 + 4*x[2]^2*x[3]^2*x[4]^2*x[5]^7*x[7]^3 + 2*x[2]^2*x[3]^3*x[4]^2*x[5]^7*x[7]^3 + x[2]^4*x[3]^2*x[5]^4*x[7]^4 + 2*x[2]^4*x[3]^2*x[4]*x[5]^4*x[7]^4 + x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[7]^4 + 2*x[2]^4*x[3]^2*x[5]^5*x[7]^4 + 4*x[2]^4*x[3]^2*x[4]*x[5]^5*x[7]^4 + 2*x[2]^4*x[3]^2*x[4]^2*x[5]^5*x[7]^4 + x[2]^4*x[3]^2*x[5]^6*x[7]^4 + 2*x[2]^4*x[3]^2*x[4]*x[5]^6*x[7]^4 + x[2]^4*x[3]^2*x[4]^2*x[5]^6*x[7]^4 + 2*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[8] + 2*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[8] - 2*x[2]^6*x[3]^4*x[4]^2*x[5]^2*x[8] + 2*x[2]^4*x[3]^2*x[4]*x[5]^3*x[8] + 4*x[2]^4*x[3]^3*x[4]*x[5]^3*x[8] + 2*x[2]^5*x[3]^3*x[4]*x[5]^3*x[8] - 8*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[8] + 6*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[8] - 12*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[8] + 8*x[2]^5*x[3]^4*x[4]^2*x[5]^3*x[8] + 4*x[2]^3*x[3]^2*x[4]*x[5]^4*x[8] + 2*x[2]^4*x[3]^2*x[4]*x[5]^4*x[8] + 8*x[2]^3*x[3]^3*x[4]*x[5]^4*x[8] + 8*x[2]^4*x[3]^3*x[4]*x[5]^4*x[8] + 2*x[2]^5*x[3]^3*x[4]*x[5]^4*x[8] + 12*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[8] + 40*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[8] - 4*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[8] + 2*x[2]^5*x[3]^3*x[4]^2*x[5]^4*x[8] + 28*x[2]^3*x[3]^4*x[4]^2*x[5]^4*x[8] - 12*x[2]^4*x[3]^4*x[4]^2*x[5]^4*x[8] - 2*x[2]^2*x[5]^5*x[8] - 8*x[2]^2*x[3]*x[5]^5*x[8] - 4*x[2]^3*x[3]*x[5]^5*x[8] - 8*x[2]^2*x[3]^2*x[5]^5*x[8] - 8*x[2]^3*x[3]^2*x[5]^5*x[8] - 2*x[2]^4*x[3]^2*x[5]^5*x[8] - 4*x[2]^2*x[4]*x[5]^5*x[8] - 26*x[2]^2*x[3]*x[4]*x[5]^5*x[8] - 10*x[2]^3*x[3]*x[4]*x[5]^5*x[8] - 56*x[2]^2*x[3]^2*x[4]*x[5]^5*x[8] - 32*x[2]^3*x[3]^2*x[4]*x[5]^5*x[8] - 6*x[2]^4*x[3]^2*x[4]*x[5]^5*x[8] - 34*x[2]^2*x[3]^3*x[4]*x[5]^5*x[8] - 18*x[2]^3*x[3]^3*x[4]*x[5]^5*x[8] - 2*x[2]^4*x[3]^3*x[4]*x[5]^5*x[8] - 2*x[2]^2*x[4]^2*x[5]^5*x[8] - 18*x[2]^2*x[3]*x[4]^2*x[5]^5*x[8] - 6*x[2]^3*x[3]*x[4]^2*x[5]^5*x[8] - 62*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[8] - 20*x[2]^3*x[3]^2*x[4]^2*x[5]^5*x[8] - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^5*x[8] - 78*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[8] - 6*x[2]^3*x[3]^3*x[4]^2*x[5]^5*x[8] - 2*x[2]^4*x[3]^3*x[4]^2*x[5]^5*x[8] - 32*x[2]^2*x[3]^4*x[4]^2*x[5]^5*x[8] + 8*x[2]^3*x[3]^4*x[4]^2*x[5]^5*x[8] + 6*x[2]*x[5]^6*x[8] + 18*x[2]*x[3]*x[5]^6*x[8] + 6*x[2]^2*x[3]*x[5]^6*x[8] + 12*x[2]*x[3]^2*x[5]^6*x[8] + 6*x[2]^2*x[3]^2*x[5]^6*x[8] + 12*x[2]*x[4]*x[5]^6*x[8] + 54*x[2]*x[3]*x[4]*x[5]^6*x[8] + 14*x[2]^2*x[3]*x[4]*x[5]^6*x[8] + 72*x[2]*x[3]^2*x[4]*x[5]^6*x[8] + 22*x[2]^2*x[3]^2*x[4]*x[5]^6*x[8] + 30*x[2]*x[3]^3*x[4]*x[5]^6*x[8] + 8*x[2]^2*x[3]^3*x[4]*x[5]^6*x[8] + 6*x[2]*x[4]^2*x[5]^6*x[8] + 36*x[2]*x[3]*x[4]^2*x[5]^6*x[8] + 8*x[2]^2*x[3]*x[4]^2*x[5]^6*x[8] + 72*x[2]*x[3]^2*x[4]^2*x[5]^6*x[8] + 14*x[2]^2*x[3]^2*x[4]^2*x[5]^6*x[8] + 60*x[2]*x[3]^3*x[4]^2*x[5]^6*x[8] + 4*x[2]^2*x[3]^3*x[4]^2*x[5]^6*x[8] + 18*x[2]*x[3]^4*x[4]^2*x[5]^6*x[8] - 2*x[2]^2*x[3]^4*x[4]^2*x[5]^6*x[8] - 4*x[5]^7*x[8] - 8*x[3]*x[5]^7*x[8] - 4*x[3]^2*x[5]^7*x[8] - 8*x[4]*x[5]^7*x[8] - 24*x[3]*x[4]*x[5]^7*x[8] - 24*x[3]^2*x[4]*x[5]^7*x[8] - 8*x[3]^3*x[4]*x[5]^7*x[8] - 4*x[4]^2*x[5]^7*x[8] - 16*x[3]*x[4]^2*x[5]^7*x[8] - 24*x[3]^2*x[4]^2*x[5]^7*x[8] - 16*x[3]^3*x[4]^2*x[5]^7*x[8] - 4*x[3]^4*x[4]^2*x[5]^7*x[8] - 2*x[2]^6*x[3]^4*x[4]^2*x[5]*x[6]*x[8] - 4*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]*x[8] - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]*x[8] + 10*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[6]*x[8] - 4*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[8] - 10*x[2]^5*x[3]^3*x[4]*x[5]^3*x[6]*x[8] - 12*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[6]*x[8] - 10*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[6]*x[8] - 20*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[6]*x[8] + 4*x[2]^3*x[3]*x[5]^4*x[6]*x[8] + 8*x[2]^3*x[3]^2*x[5]^4*x[6]*x[8] + 4*x[2]^4*x[3]^2*x[5]^4*x[6]*x[8] + 10*x[2]^3*x[3]*x[4]*x[5]^4*x[6]*x[8] + 32*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[8] + 16*x[2]^4*x[3]^2*x[4]*x[5]^4*x[6]*x[8] + 26*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[8] + 20*x[2]^4*x[3]^3*x[4]*x[5]^4*x[6]*x[8] + 6*x[2]^3*x[3]*x[4]^2*x[5]^4*x[6]*x[8] + 24*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[6]*x[8] + 12*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[6]*x[8] + 38*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[6]*x[8] + 20*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[6]*x[8] + 20*x[2]^3*x[3]^4*x[4]^2*x[5]^4*x[6]*x[8] - 2*x[2]^2*x[5]^5*x[6]*x[8] - 12*x[2]^2*x[3]*x[5]^5*x[6]*x[8] - 2*x[2]^3*x[3]*x[5]^5*x[6]*x[8] - 12*x[2]^2*x[3]^2*x[5]^5*x[6]*x[8] - 4*x[2]^3*x[3]^2*x[5]^5*x[6]*x[8] - 4*x[2]^2*x[4]*x[5]^5*x[6]*x[8] - 28*x[2]^2*x[3]*x[4]*x[5]^5*x[6]*x[8] - 4*x[2]^3*x[3]*x[4]*x[5]^5*x[6]*x[8] - 48*x[2]^2*x[3]^2*x[4]*x[5]^5*x[6]*x[8] - 16*x[2]^3*x[3]^2*x[4]*x[5]^5*x[6]*x[8] - 24*x[2]^2*x[3]^3*x[4]*x[5]^5*x[6]*x[8] - 10*x[2]^3*x[3]^3*x[4]*x[5]^5*x[6]*x[8] - 2*x[2]^2*x[4]^2*x[5]^5*x[6]*x[8] - 16*x[2]^2*x[3]*x[4]^2*x[5]^5*x[6]*x[8] - 2*x[2]^3*x[3]*x[4]^2*x[5]^5*x[6]*x[8] - 36*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[6]*x[8] - 12*x[2]^3*x[3]^2*x[4]^2*x[5]^5*x[6]*x[8] - 32*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[6]*x[8] - 10*x[2]^3*x[3]^3*x[4]^2*x[5]^5*x[6]*x[8] - 10*x[2]^2*x[3]^4*x[4]^2*x[5]^5*x[6]*x[8] + 2*x[2]*x[5]^6*x[6]*x[8] + 6*x[2]*x[3]*x[5]^6*x[6]*x[8] + 4*x[2]*x[3]^2*x[5]^6*x[6]*x[8] + 4*x[2]*x[4]*x[5]^6*x[6]*x[8] + 14*x[2]*x[3]*x[4]*x[5]^6*x[6]*x[8] + 16*x[2]*x[3]^2*x[4]*x[5]^6*x[6]*x[8] + 6*x[2]*x[3]^3*x[4]*x[5]^6*x[6]*x[8] + 2*x[2]*x[4]^2*x[5]^6*x[6]*x[8] + 8*x[2]*x[3]*x[4]^2*x[5]^6*x[6]*x[8] + 12*x[2]*x[3]^2*x[4]^2*x[5]^6*x[6]*x[8] + 8*x[2]*x[3]^3*x[4]^2*x[5]^6*x[6]*x[8] + 2*x[2]*x[3]^4*x[4]^2*x[5]^6*x[6]*x[8] + 2*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]^2*x[8] + 2*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[8] - 4*x[2]^4*x[3]^2*x[5]^3*x[6]^2*x[8] - 10*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]^2*x[8] - 6*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]^2*x[8] - 6*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[6]^2*x[8] - 6*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[6]^2*x[8] + 2*x[2]^3*x[3]*x[5]^4*x[6]^2*x[8] + 4*x[2]^3*x[3]^2*x[5]^4*x[6]^2*x[8] - 2*x[2]^4*x[3]^2*x[5]^4*x[6]^2*x[8] + 4*x[2]^3*x[3]*x[4]*x[5]^4*x[6]^2*x[8] + 12*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]^2*x[8] - 4*x[2]^4*x[3]^2*x[4]*x[5]^4*x[6]^2*x[8] + 6*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]^2*x[8] + 2*x[2]^3*x[3]*x[4]^2*x[5]^4*x[6]^2*x[8] + 8*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[6]^2*x[8] - 2*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[6]^2*x[8] + 6*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[6]^2*x[8] - 2*x[2]^2*x[3]*x[5]^5*x[6]^2*x[8] - 2*x[2]^2*x[3]^2*x[5]^5*x[6]^2*x[8] - 4*x[2]^2*x[3]*x[4]*x[5]^5*x[6]^2*x[8] - 6*x[2]^2*x[3]^2*x[4]*x[5]^5*x[6]^2*x[8] - 2*x[2]^2*x[3]^3*x[4]*x[5]^5*x[6]^2*x[8] - 2*x[2]^2*x[3]*x[4]^2*x[5]^5*x[6]^2*x[8] - 4*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[6]^2*x[8] - 2*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[6]^2*x[8] - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[7]*x[8] - 2*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[7]*x[8] + 4*x[2]^6*x[3]^4*x[4]^2*x[5]^2*x[7]*x[8] - 6*x[2]^4*x[3]^2*x[4]*x[5]^3*x[7]*x[8] - 10*x[2]^4*x[3]^3*x[4]*x[5]^3*x[7]*x[8] - 2*x[2]^5*x[3]^3*x[4]*x[5]^3*x[7]*x[8] - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[7]*x[8] + 2*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[7]*x[8] - 10*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[7]*x[8] + 14*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[7]*x[8] - 16*x[2]^5*x[3]^4*x[4]^2*x[5]^3*x[7]*x[8] - 2*x[2]^3*x[3]*x[5]^4*x[7]*x[8] - 4*x[2]^3*x[3]^2*x[5]^4*x[7]*x[8] - 2*x[2]^4*x[3]^2*x[5]^4*x[7]*x[8] - 2*x[2]^3*x[3]*x[4]*x[5]^4*x[7]*x[8] - 4*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]*x[8] - 10*x[2]^4*x[3]^2*x[4]*x[5]^4*x[7]*x[8] - 8*x[2]^3*x[3]^3*x[4]*x[5]^4*x[7]*x[8] - 26*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]*x[8] - 6*x[2]^5*x[3]^3*x[4]*x[5]^4*x[7]*x[8] - 8*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[7]*x[8] - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[7]*x[8] - 44*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[7]*x[8] - 2*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[7]*x[8] - 6*x[2]^5*x[3]^3*x[4]^2*x[5]^4*x[7]*x[8] - 36*x[2]^3*x[3]^4*x[4]^2*x[5]^4*x[7]*x[8] + 24*x[2]^4*x[3]^4*x[4]^2*x[5]^4*x[7]*x[8] + 4*x[2]^2*x[5]^5*x[7]*x[8] + 16*x[2]^2*x[3]*x[5]^5*x[7]*x[8] + 10*x[2]^3*x[3]*x[5]^5*x[7]*x[8] + 16*x[2]^2*x[3]^2*x[5]^5*x[7]*x[8] + 20*x[2]^3*x[3]^2*x[5]^5*x[7]*x[8] + 6*x[2]^4*x[3]^2*x[5]^5*x[7]*x[8] + 8*x[2]^2*x[4]*x[5]^5*x[7]*x[8] + 44*x[2]^2*x[3]*x[4]*x[5]^5*x[7]*x[8] + 24*x[2]^3*x[3]*x[4]*x[5]^5*x[7]*x[8] + 88*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]*x[8] + 80*x[2]^3*x[3]^2*x[4]*x[5]^5*x[7]*x[8] + 18*x[2]^4*x[3]^2*x[4]*x[5]^5*x[7]*x[8] + 52*x[2]^2*x[3]^3*x[4]*x[5]^5*x[7]*x[8] + 46*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7]*x[8] + 6*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]*x[8] + 4*x[2]^2*x[4]^2*x[5]^5*x[7]*x[8] + 28*x[2]^2*x[3]*x[4]^2*x[5]^5*x[7]*x[8] + 14*x[2]^3*x[3]*x[4]^2*x[5]^5*x[7]*x[8] + 88*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[7]*x[8] + 52*x[2]^3*x[3]^2*x[4]^2*x[5]^5*x[7]*x[8] + 12*x[2]^4*x[3]^2*x[4]^2*x[5]^5*x[7]*x[8] + 108*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[7]*x[8] + 22*x[2]^3*x[3]^3*x[4]^2*x[5]^5*x[7]*x[8] + 6*x[2]^4*x[3]^3*x[4]^2*x[5]^5*x[7]*x[8] + 44*x[2]^2*x[3]^4*x[4]^2*x[5]^5*x[7]*x[8] - 16*x[2]^3*x[3]^4*x[4]^2*x[5]^5*x[7]*x[8] - 10*x[2]*x[5]^6*x[7]*x[8] - 30*x[2]*x[3]*x[5]^6*x[7]*x[8] - 14*x[2]^2*x[3]*x[5]^6*x[7]*x[8] - 20*x[2]*x[3]^2*x[5]^6*x[7]*x[8] - 14*x[2]^2*x[3]^2*x[5]^6*x[7]*x[8] - 20*x[2]*x[4]*x[5]^6*x[7]*x[8] - 86*x[2]*x[3]*x[4]*x[5]^6*x[7]*x[8] - 32*x[2]^2*x[3]*x[4]*x[5]^6*x[7]*x[8] - 112*x[2]*x[3]^2*x[4]*x[5]^6*x[7]*x[8] - 50*x[2]^2*x[3]^2*x[4]*x[5]^6*x[7]*x[8] - 46*x[2]*x[3]^3*x[4]*x[5]^6*x[7]*x[8] - 18*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7]*x[8] - 10*x[2]*x[4]^2*x[5]^6*x[7]*x[8] - 56*x[2]*x[3]*x[4]^2*x[5]^6*x[7]*x[8] - 18*x[2]^2*x[3]*x[4]^2*x[5]^6*x[7]*x[8] - 108*x[2]*x[3]^2*x[4]^2*x[5]^6*x[7]*x[8] - 32*x[2]^2*x[3]^2*x[4]^2*x[5]^6*x[7]*x[8] - 88*x[2]*x[3]^3*x[4]^2*x[5]^6*x[7]*x[8] - 10*x[2]^2*x[3]^3*x[4]^2*x[5]^6*x[7]*x[8] - 26*x[2]*x[3]^4*x[4]^2*x[5]^6*x[7]*x[8] + 4*x[2]^2*x[3]^4*x[4]^2*x[5]^6*x[7]*x[8] + 6*x[5]^7*x[7]*x[8] + 12*x[3]*x[5]^7*x[7]*x[8] + 6*x[3]^2*x[5]^7*x[7]*x[8] + 12*x[4]*x[5]^7*x[7]*x[8] + 36*x[3]*x[4]*x[5]^7*x[7]*x[8] + 36*x[3]^2*x[4]*x[5]^7*x[7]*x[8] + 12*x[3]^3*x[4]*x[5]^7*x[7]*x[8] + 6*x[4]^2*x[5]^7*x[7]*x[8] + 24*x[3]*x[4]^2*x[5]^7*x[7]*x[8] + 36*x[3]^2*x[4]^2*x[5]^7*x[7]*x[8] + 24*x[3]^3*x[4]^2*x[5]^7*x[7]*x[8] + 6*x[3]^4*x[4]^2*x[5]^7*x[7]*x[8] + 2*x[2]^6*x[3]^4*x[4]^2*x[5]*x[6]*x[7]*x[8] + 10*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]*x[7]*x[8] + 8*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]*x[7]*x[8] - 10*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[6]*x[7]*x[8] + 4*x[2]^4*x[3]^2*x[5]^3*x[6]*x[7]*x[8] + 4*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8] - 4*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8] + 20*x[2]^5*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8] + 4*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]*x[8] + 20*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]*x[8] + 20*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[6]*x[7]*x[8] - 6*x[2]^3*x[3]*x[5]^4*x[6]*x[7]*x[8] - 12*x[2]^3*x[3]^2*x[5]^4*x[6]*x[7]*x[8] - 4*x[2]^4*x[3]^2*x[5]^4*x[6]*x[7]*x[8] - 14*x[2]^3*x[3]*x[4]*x[5]^4*x[6]*x[7]*x[8] - 40*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8] - 24*x[2]^4*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8] - 28*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[7]*x[8] - 40*x[2]^4*x[3]^3*x[4]*x[5]^4*x[6]*x[7]*x[8] - 8*x[2]^3*x[3]*x[4]^2*x[5]^4*x[6]*x[7]*x[8] - 28*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[6]*x[7]*x[8] - 20*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[6]*x[7]*x[8] - 40*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[6]*x[7]*x[8] - 40*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[6]*x[7]*x[8] - 20*x[2]^3*x[3]^4*x[4]^2*x[5]^4*x[6]*x[7]*x[8] + 2*x[2]^2*x[5]^5*x[6]*x[7]*x[8] + 16*x[2]^2*x[3]*x[5]^5*x[6]*x[7]*x[8] + 4*x[2]^3*x[3]*x[5]^5*x[6]*x[7]*x[8] + 16*x[2]^2*x[3]^2*x[5]^5*x[6]*x[7]*x[8] + 8*x[2]^3*x[3]^2*x[5]^5*x[6]*x[7]*x[8] + 4*x[2]^2*x[4]*x[5]^5*x[6]*x[7]*x[8] + 36*x[2]^2*x[3]*x[4]*x[5]^5*x[6]*x[7]*x[8] + 8*x[2]^3*x[3]*x[4]*x[5]^5*x[6]*x[7]*x[8] + 60*x[2]^2*x[3]^2*x[4]*x[5]^5*x[6]*x[7]*x[8] + 32*x[2]^3*x[3]^2*x[4]*x[5]^5*x[6]*x[7]*x[8] + 28*x[2]^2*x[3]^3*x[4]*x[5]^5*x[6]*x[7]*x[8] + 20*x[2]^3*x[3]^3*x[4]*x[5]^5*x[6]*x[7]*x[8] + 2*x[2]^2*x[4]^2*x[5]^5*x[6]*x[7]*x[8] + 20*x[2]^2*x[3]*x[4]^2*x[5]^5*x[6]*x[7]*x[8] + 4*x[2]^3*x[3]*x[4]^2*x[5]^5*x[6]*x[7]*x[8] + 44*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[6]*x[7]*x[8] + 24*x[2]^3*x[3]^2*x[4]^2*x[5]^5*x[6]*x[7]*x[8] + 36*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[6]*x[7]*x[8] + 20*x[2]^3*x[3]^3*x[4]^2*x[5]^5*x[6]*x[7]*x[8] + 10*x[2]^2*x[3]^4*x[4]^2*x[5]^5*x[6]*x[7]*x[8] - 2*x[2]*x[5]^6*x[6]*x[7]*x[8] - 6*x[2]*x[3]*x[5]^6*x[6]*x[7]*x[8] - 4*x[2]*x[3]^2*x[5]^6*x[6]*x[7]*x[8] - 4*x[2]*x[4]*x[5]^6*x[6]*x[7]*x[8] - 14*x[2]*x[3]*x[4]*x[5]^6*x[6]*x[7]*x[8] - 16*x[2]*x[3]^2*x[4]*x[5]^6*x[6]*x[7]*x[8] - 6*x[2]*x[3]^3*x[4]*x[5]^6*x[6]*x[7]*x[8] - 2*x[2]*x[4]^2*x[5]^6*x[6]*x[7]*x[8] - 8*x[2]*x[3]*x[4]^2*x[5]^6*x[6]*x[7]*x[8] - 12*x[2]*x[3]^2*x[4]^2*x[5]^6*x[6]*x[7]*x[8] - 8*x[2]*x[3]^3*x[4]^2*x[5]^6*x[6]*x[7]*x[8] - 2*x[2]*x[3]^4*x[4]^2*x[5]^6*x[6]*x[7]*x[8] - 2*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]^2*x[7]*x[8] - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[7]*x[8] + 6*x[2]^4*x[3]^2*x[5]^3*x[6]^2*x[7]*x[8] + 14*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]*x[8] + 6*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]^2*x[7]*x[8] + 8*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[6]^2*x[7]*x[8] + 6*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[6]^2*x[7]*x[8] - 2*x[2]^3*x[3]*x[5]^4*x[6]^2*x[7]*x[8] - 4*x[2]^3*x[3]^2*x[5]^4*x[6]^2*x[7]*x[8] + 4*x[2]^4*x[3]^2*x[5]^4*x[6]^2*x[7]*x[8] - 4*x[2]^3*x[3]*x[4]*x[5]^4*x[6]^2*x[7]*x[8] - 12*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]^2*x[7]*x[8] + 8*x[2]^4*x[3]^2*x[4]*x[5]^4*x[6]^2*x[7]*x[8] - 6*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]^2*x[7]*x[8] - 2*x[2]^3*x[3]*x[4]^2*x[5]^4*x[6]^2*x[7]*x[8] - 8*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[6]^2*x[7]*x[8] + 4*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[6]^2*x[7]*x[8] - 6*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[6]^2*x[7]*x[8] + 2*x[2]^2*x[3]*x[5]^5*x[6]^2*x[7]*x[8] + 2*x[2]^2*x[3]^2*x[5]^5*x[6]^2*x[7]*x[8] + 4*x[2]^2*x[3]*x[4]*x[5]^5*x[6]^2*x[7]*x[8] + 6*x[2]^2*x[3]^2*x[4]*x[5]^5*x[6]^2*x[7]*x[8] + 2*x[2]^2*x[3]^3*x[4]*x[5]^5*x[6]^2*x[7]*x[8] + 2*x[2]^2*x[3]*x[4]^2*x[5]^5*x[6]^2*x[7]*x[8] + 4*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[6]^2*x[7]*x[8] + 2*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[6]^2*x[7]*x[8] - 2*x[2]^6*x[3]^4*x[4]^2*x[5]^2*x[7]^2*x[8] + 4*x[2]^4*x[3]^2*x[4]*x[5]^3*x[7]^2*x[8] + 6*x[2]^4*x[3]^3*x[4]*x[5]^3*x[7]^2*x[8] - 2*x[2]^5*x[3]^3*x[4]*x[5]^3*x[7]^2*x[8] + 4*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[7]^2*x[8] + 6*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[7]^2*x[8] + 2*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[7]^2*x[8] - 2*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[7]^2*x[8] + 8*x[2]^5*x[3]^4*x[4]^2*x[5]^3*x[7]^2*x[8] + 4*x[2]^3*x[3]*x[5]^4*x[7]^2*x[8] + 8*x[2]^3*x[3]^2*x[5]^4*x[7]^2*x[8] + 4*x[2]^4*x[3]^2*x[5]^4*x[7]^2*x[8] + 6*x[2]^3*x[3]*x[4]*x[5]^4*x[7]^2*x[8] + 8*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8] + 14*x[2]^4*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8] + 2*x[2]^3*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8] + 28*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8] + 6*x[2]^5*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8] + 2*x[2]^3*x[3]*x[4]^2*x[5]^4*x[7]^2*x[8] + 8*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[7]^2*x[8] + 6*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[7]^2*x[8] + 16*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[7]^2*x[8] + 6*x[2]^5*x[3]^3*x[4]^2*x[5]^4*x[7]^2*x[8] + 8*x[2]^3*x[3]^4*x[4]^2*x[5]^4*x[7]^2*x[8] - 12*x[2]^4*x[3]^4*x[4]^2*x[5]^4*x[7]^2*x[8] - 2*x[2]^2*x[5]^5*x[7]^2*x[8] - 10*x[2]^2*x[3]*x[5]^5*x[7]^2*x[8] - 8*x[2]^3*x[3]*x[5]^5*x[7]^2*x[8] - 10*x[2]^2*x[3]^2*x[5]^5*x[7]^2*x[8] - 16*x[2]^3*x[3]^2*x[5]^5*x[7]^2*x[8] - 6*x[2]^4*x[3]^2*x[5]^5*x[7]^2*x[8] - 4*x[2]^2*x[4]*x[5]^5*x[7]^2*x[8] - 22*x[2]^2*x[3]*x[4]*x[5]^5*x[7]^2*x[8] - 18*x[2]^3*x[3]*x[4]*x[5]^5*x[7]^2*x[8] - 38*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8] - 64*x[2]^3*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8] - 18*x[2]^4*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8] - 20*x[2]^2*x[3]^3*x[4]*x[5]^5*x[7]^2*x[8] - 38*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7]^2*x[8] - 6*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]^2*x[8] - 2*x[2]^2*x[4]^2*x[5]^5*x[7]^2*x[8] - 12*x[2]^2*x[3]*x[4]^2*x[5]^5*x[7]^2*x[8] - 10*x[2]^3*x[3]*x[4]^2*x[5]^5*x[7]^2*x[8] - 30*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[7]^2*x[8] - 44*x[2]^3*x[3]^2*x[4]^2*x[5]^5*x[7]^2*x[8] - 12*x[2]^4*x[3]^2*x[4]^2*x[5]^5*x[7]^2*x[8] - 32*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[7]^2*x[8] - 26*x[2]^3*x[3]^3*x[4]^2*x[5]^5*x[7]^2*x[8] - 6*x[2]^4*x[3]^3*x[4]^2*x[5]^5*x[7]^2*x[8] - 12*x[2]^2*x[3]^4*x[4]^2*x[5]^5*x[7]^2*x[8] + 8*x[2]^3*x[3]^4*x[4]^2*x[5]^5*x[7]^2*x[8] + 4*x[2]*x[5]^6*x[7]^2*x[8] + 12*x[2]*x[3]*x[5]^6*x[7]^2*x[8] + 10*x[2]^2*x[3]*x[5]^6*x[7]^2*x[8] + 8*x[2]*x[3]^2*x[5]^6*x[7]^2*x[8] + 10*x[2]^2*x[3]^2*x[5]^6*x[7]^2*x[8] + 8*x[2]*x[4]*x[5]^6*x[7]^2*x[8] + 32*x[2]*x[3]*x[4]*x[5]^6*x[7]^2*x[8] + 22*x[2]^2*x[3]*x[4]*x[5]^6*x[7]^2*x[8] + 40*x[2]*x[3]^2*x[4]*x[5]^6*x[7]^2*x[8] + 34*x[2]^2*x[3]^2*x[4]*x[5]^6*x[7]^2*x[8] + 16*x[2]*x[3]^3*x[4]*x[5]^6*x[7]^2*x[8] + 12*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7]^2*x[8] + 4*x[2]*x[4]^2*x[5]^6*x[7]^2*x[8] + 20*x[2]*x[3]*x[4]^2*x[5]^6*x[7]^2*x[8] + 12*x[2]^2*x[3]*x[4]^2*x[5]^6*x[7]^2*x[8] + 36*x[2]*x[3]^2*x[4]^2*x[5]^6*x[7]^2*x[8] + 22*x[2]^2*x[3]^2*x[4]^2*x[5]^6*x[7]^2*x[8] + 28*x[2]*x[3]^3*x[4]^2*x[5]^6*x[7]^2*x[8] + 8*x[2]^2*x[3]^3*x[4]^2*x[5]^6*x[7]^2*x[8] + 8*x[2]*x[3]^4*x[4]^2*x[5]^6*x[7]^2*x[8] - 2*x[2]^2*x[3]^4*x[4]^2*x[5]^6*x[7]^2*x[8] - 2*x[5]^7*x[7]^2*x[8] - 4*x[3]*x[5]^7*x[7]^2*x[8] - 2*x[3]^2*x[5]^7*x[7]^2*x[8] - 4*x[4]*x[5]^7*x[7]^2*x[8] - 12*x[3]*x[4]*x[5]^7*x[7]^2*x[8] - 12*x[3]^2*x[4]*x[5]^7*x[7]^2*x[8] - 4*x[3]^3*x[4]*x[5]^7*x[7]^2*x[8] - 2*x[4]^2*x[5]^7*x[7]^2*x[8] - 8*x[3]*x[4]^2*x[5]^7*x[7]^2*x[8] - 12*x[3]^2*x[4]^2*x[5]^7*x[7]^2*x[8] - 8*x[3]^3*x[4]^2*x[5]^7*x[7]^2*x[8] - 2*x[3]^4*x[4]^2*x[5]^7*x[7]^2*x[8] - 6*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]*x[7]^2*x[8] - 6*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]*x[7]^2*x[8] - 8*x[2]^4*x[3]^2*x[5]^3*x[6]*x[7]^2*x[8] - 12*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]*x[7]^2*x[8] + 8*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[7]^2*x[8] - 10*x[2]^5*x[3]^3*x[4]*x[5]^3*x[6]*x[7]^2*x[8] - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[6]*x[7]^2*x[8] + 8*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]^2*x[8] - 10*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]^2*x[8] + 2*x[2]^3*x[3]*x[5]^4*x[6]*x[7]^2*x[8] + 4*x[2]^3*x[3]^2*x[5]^4*x[6]*x[7]^2*x[8] - 4*x[2]^4*x[3]^2*x[5]^4*x[6]*x[7]^2*x[8] + 4*x[2]^3*x[3]*x[4]*x[5]^4*x[6]*x[7]^2*x[8] + 8*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^2*x[8] + 2*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[7]^2*x[8] + 20*x[2]^4*x[3]^3*x[4]*x[5]^4*x[6]*x[7]^2*x[8] + 2*x[2]^3*x[3]*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8] + 4*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8] + 4*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8] + 2*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8] + 20*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8] - 4*x[2]^2*x[3]*x[5]^5*x[6]*x[7]^2*x[8] - 2*x[2]^3*x[3]*x[5]^5*x[6]*x[7]^2*x[8] - 4*x[2]^2*x[3]^2*x[5]^5*x[6]*x[7]^2*x[8] - 4*x[2]^3*x[3]^2*x[5]^5*x[6]*x[7]^2*x[8] - 8*x[2]^2*x[3]*x[4]*x[5]^5*x[6]*x[7]^2*x[8] - 4*x[2]^3*x[3]*x[4]*x[5]^5*x[6]*x[7]^2*x[8] - 12*x[2]^2*x[3]^2*x[4]*x[5]^5*x[6]*x[7]^2*x[8] - 16*x[2]^3*x[3]^2*x[4]*x[5]^5*x[6]*x[7]^2*x[8] - 4*x[2]^2*x[3]^3*x[4]*x[5]^5*x[6]*x[7]^2*x[8] - 10*x[2]^3*x[3]^3*x[4]*x[5]^5*x[6]*x[7]^2*x[8] - 4*x[2]^2*x[3]*x[4]^2*x[5]^5*x[6]*x[7]^2*x[8] - 2*x[2]^3*x[3]*x[4]^2*x[5]^5*x[6]*x[7]^2*x[8] - 8*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[6]*x[7]^2*x[8] - 12*x[2]^3*x[3]^2*x[4]^2*x[5]^5*x[6]*x[7]^2*x[8] - 4*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[6]*x[7]^2*x[8] - 10*x[2]^3*x[3]^3*x[4]^2*x[5]^5*x[6]*x[7]^2*x[8] - 2*x[2]^4*x[3]^2*x[5]^3*x[6]^2*x[7]^2*x[8] - 4*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]^2*x[8] - 2*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[6]^2*x[7]^2*x[8] - 2*x[2]^4*x[3]^2*x[5]^4*x[6]^2*x[7]^2*x[8] - 4*x[2]^4*x[3]^2*x[4]*x[5]^4*x[6]^2*x[7]^2*x[8] - 2*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[6]^2*x[7]^2*x[8] + 2*x[2]^5*x[3]^3*x[4]*x[5]^3*x[7]^3*x[8] + 2*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[7]^3*x[8] - 2*x[2]^3*x[3]*x[5]^4*x[7]^3*x[8] - 4*x[2]^3*x[3]^2*x[5]^4*x[7]^3*x[8] - 2*x[2]^4*x[3]^2*x[5]^4*x[7]^3*x[8] - 4*x[2]^3*x[3]*x[4]*x[5]^4*x[7]^3*x[8] - 8*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]^3*x[8] - 6*x[2]^4*x[3]^2*x[4]*x[5]^4*x[7]^3*x[8] - 2*x[2]^3*x[3]^3*x[4]*x[5]^4*x[7]^3*x[8] - 10*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]^3*x[8] - 2*x[2]^5*x[3]^3*x[4]*x[5]^4*x[7]^3*x[8] - 2*x[2]^3*x[3]*x[4]^2*x[5]^4*x[7]^3*x[8] - 4*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[7]^3*x[8] - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[7]^3*x[8] - 2*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[7]^3*x[8] - 10*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[7]^3*x[8] - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^4*x[7]^3*x[8] + 2*x[2]^2*x[3]*x[5]^5*x[7]^3*x[8] + 2*x[2]^3*x[3]*x[5]^5*x[7]^3*x[8] + 2*x[2]^2*x[3]^2*x[5]^5*x[7]^3*x[8] + 4*x[2]^3*x[3]^2*x[5]^5*x[7]^3*x[8] + 2*x[2]^4*x[3]^2*x[5]^5*x[7]^3*x[8] + 4*x[2]^2*x[3]*x[4]*x[5]^5*x[7]^3*x[8] + 4*x[2]^3*x[3]*x[4]*x[5]^5*x[7]^3*x[8] + 6*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]^3*x[8] + 16*x[2]^3*x[3]^2*x[4]*x[5]^5*x[7]^3*x[8] + 6*x[2]^4*x[3]^2*x[4]*x[5]^5*x[7]^3*x[8] + 2*x[2]^2*x[3]^3*x[4]*x[5]^5*x[7]^3*x[8] + 10*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7]^3*x[8] + 2*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]^3*x[8] + 2*x[2]^2*x[3]*x[4]^2*x[5]^5*x[7]^3*x[8] + 2*x[2]^3*x[3]*x[4]^2*x[5]^5*x[7]^3*x[8] + 4*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[7]^3*x[8] + 12*x[2]^3*x[3]^2*x[4]^2*x[5]^5*x[7]^3*x[8] + 4*x[2]^4*x[3]^2*x[4]^2*x[5]^5*x[7]^3*x[8] + 2*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[7]^3*x[8] + 10*x[2]^3*x[3]^3*x[4]^2*x[5]^5*x[7]^3*x[8] + 2*x[2]^4*x[3]^3*x[4]^2*x[5]^5*x[7]^3*x[8] - 2*x[2]^2*x[3]*x[5]^6*x[7]^3*x[8] - 2*x[2]^2*x[3]^2*x[5]^6*x[7]^3*x[8] - 4*x[2]^2*x[3]*x[4]*x[5]^6*x[7]^3*x[8] - 6*x[2]^2*x[3]^2*x[4]*x[5]^6*x[7]^3*x[8] - 2*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7]^3*x[8] - 2*x[2]^2*x[3]*x[4]^2*x[5]^6*x[7]^3*x[8] - 4*x[2]^2*x[3]^2*x[4]^2*x[5]^6*x[7]^3*x[8] - 2*x[2]^2*x[3]^3*x[4]^2*x[5]^6*x[7]^3*x[8] + 4*x[2]^4*x[3]^2*x[5]^3*x[6]*x[7]^3*x[8] + 8*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]*x[7]^3*x[8] + 4*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[6]*x[7]^3*x[8] + 4*x[2]^4*x[3]^2*x[5]^4*x[6]*x[7]^3*x[8] + 8*x[2]^4*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^3*x[8] + 4*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[6]*x[7]^3*x[8] + x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[8]^2 + 2*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[8]^2 - 4*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[8]^2 + x[2]^4*x[3]^4*x[4]^2*x[5]^2*x[8]^2 - 4*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[8]^2 + x[2]^6*x[3]^4*x[4]^2*x[5]^2*x[8]^2 + 2*x[2]^3*x[3]*x[4]*x[5]^3*x[8]^2 + 8*x[2]^3*x[3]^2*x[4]*x[5]^3*x[8]^2 + 6*x[2]^3*x[3]^3*x[4]*x[5]^3*x[8]^2 - 2*x[2]^4*x[3]^3*x[4]*x[5]^3*x[8]^2 - 2*x[2]^5*x[3]^3*x[4]*x[5]^3*x[8]^2 + 2*x[2]^3*x[3]*x[4]^2*x[5]^3*x[8]^2 + 4*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[8]^2 + 4*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[8]^2 - 6*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[8]^2 + 14*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[8]^2 - 4*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[8]^2 - 8*x[2]^3*x[3]^4*x[4]^2*x[5]^3*x[8]^2 + 14*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[8]^2 - 2*x[2]^5*x[3]^4*x[4]^2*x[5]^3*x[8]^2 + x[2]^2*x[5]^4*x[8]^2 + 4*x[2]^2*x[3]*x[5]^4*x[8]^2 + 2*x[2]^3*x[3]*x[5]^4*x[8]^2 + 4*x[2]^2*x[3]^2*x[5]^4*x[8]^2 + 4*x[2]^3*x[3]^2*x[5]^4*x[8]^2 + x[2]^4*x[3]^2*x[5]^4*x[8]^2 + 2*x[2]^2*x[4]*x[5]^4*x[8]^2 + 10*x[2]^2*x[3]*x[4]*x[5]^4*x[8]^2 + 8*x[2]^3*x[3]*x[4]*x[5]^4*x[8]^2 + 22*x[2]^2*x[3]^2*x[4]*x[5]^4*x[8]^2 + 28*x[2]^3*x[3]^2*x[4]*x[5]^4*x[8]^2 + 6*x[2]^4*x[3]^2*x[4]*x[5]^4*x[8]^2 + 14*x[2]^2*x[3]^3*x[4]*x[5]^4*x[8]^2 + 18*x[2]^3*x[3]^3*x[4]*x[5]^4*x[8]^2 + 4*x[2]^4*x[3]^3*x[4]*x[5]^4*x[8]^2 + x[2]^2*x[4]^2*x[5]^4*x[8]^2 + 6*x[2]^2*x[3]*x[4]^2*x[5]^4*x[8]^2 + 6*x[2]^3*x[3]*x[4]^2*x[5]^4*x[8]^2 + 28*x[2]^2*x[3]^2*x[4]^2*x[5]^4*x[8]^2 + 16*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[8]^2 + 6*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[8]^2 + 42*x[2]^2*x[3]^3*x[4]^2*x[5]^4*x[8]^2 - 6*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[8]^2 + 6*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[8]^2 + 19*x[2]^2*x[3]^4*x[4]^2*x[5]^4*x[8]^2 - 16*x[2]^3*x[3]^4*x[4]^2*x[5]^4*x[8]^2 + x[2]^4*x[3]^4*x[4]^2*x[5]^4*x[8]^2 - 6*x[2]*x[5]^5*x[8]^2 - 18*x[2]*x[3]*x[5]^5*x[8]^2 - 6*x[2]^2*x[3]*x[5]^5*x[8]^2 - 12*x[2]*x[3]^2*x[5]^5*x[8]^2 - 6*x[2]^2*x[3]^2*x[5]^5*x[8]^2 - 12*x[2]*x[4]*x[5]^5*x[8]^2 - 54*x[2]*x[3]*x[4]*x[5]^5*x[8]^2 - 18*x[2]^2*x[3]*x[4]*x[5]^5*x[8]^2 - 72*x[2]*x[3]^2*x[4]*x[5]^5*x[8]^2 - 30*x[2]^2*x[3]^2*x[4]*x[5]^5*x[8]^2 - 30*x[2]*x[3]^3*x[4]*x[5]^5*x[8]^2 - 12*x[2]^2*x[3]^3*x[4]*x[5]^5*x[8]^2 - 6*x[2]*x[4]^2*x[5]^5*x[8]^2 - 36*x[2]*x[3]*x[4]^2*x[5]^5*x[8]^2 - 12*x[2]^2*x[3]*x[4]^2*x[5]^5*x[8]^2 - 72*x[2]*x[3]^2*x[4]^2*x[5]^5*x[8]^2 - 18*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[8]^2 - 60*x[2]*x[3]^3*x[4]^2*x[5]^5*x[8]^2 - 18*x[2]*x[3]^4*x[4]^2*x[5]^5*x[8]^2 + 6*x[2]^2*x[3]^4*x[4]^2*x[5]^5*x[8]^2 + 6*x[5]^6*x[8]^2 + 12*x[3]*x[5]^6*x[8]^2 + 6*x[3]^2*x[5]^6*x[8]^2 + 12*x[4]*x[5]^6*x[8]^2 + 36*x[3]*x[4]*x[5]^6*x[8]^2 + 36*x[3]^2*x[4]*x[5]^6*x[8]^2 + 12*x[3]^3*x[4]*x[5]^6*x[8]^2 + 6*x[4]^2*x[5]^6*x[8]^2 + 24*x[3]*x[4]^2*x[5]^6*x[8]^2 + 36*x[3]^2*x[4]^2*x[5]^6*x[8]^2 + 24*x[3]^3*x[4]^2*x[5]^6*x[8]^2 + 6*x[3]^4*x[4]^2*x[5]^6*x[8]^2 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]*x[6]*x[8]^2 - 2*x[2]^5*x[3]^4*x[4]^2*x[5]*x[6]*x[8]^2 + 4*x[2]^6*x[3]^4*x[4]^2*x[5]*x[6]*x[8]^2 - 8*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^2 - 12*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]*x[8]^2 + 2*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]*x[8]^2 - 8*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]*x[8]^2 - 4*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[6]*x[8]^2 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]*x[8]^2 + 12*x[2]^4*x[3]^4*x[4]^2*x[5]^2*x[6]*x[8]^2 - 12*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[6]*x[8]^2 - 4*x[2]^3*x[3]*x[5]^3*x[6]*x[8]^2 - 8*x[2]^3*x[3]^2*x[5]^3*x[6]*x[8]^2 - 4*x[2]^4*x[3]^2*x[5]^3*x[6]*x[8]^2 - 8*x[2]^3*x[3]*x[4]*x[5]^3*x[6]*x[8]^2 - 24*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^2 - 24*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^2 - 20*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^2 - 32*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^2 - 2*x[2]^5*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^2 - 4*x[2]^3*x[3]*x[4]^2*x[5]^3*x[6]*x[8]^2 - 16*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[6]*x[8]^2 - 20*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[6]*x[8]^2 - 36*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[6]*x[8]^2 - 24*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[6]*x[8]^2 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[6]*x[8]^2 - 24*x[2]^3*x[3]^4*x[4]^2*x[5]^3*x[6]*x[8]^2 + 12*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[6]*x[8]^2 + 4*x[2]^2*x[5]^4*x[6]*x[8]^2 + 24*x[2]^2*x[3]*x[5]^4*x[6]*x[8]^2 + 4*x[2]^3*x[3]*x[5]^4*x[6]*x[8]^2 + 24*x[2]^2*x[3]^2*x[5]^4*x[6]*x[8]^2 + 8*x[2]^3*x[3]^2*x[5]^4*x[6]*x[8]^2 + 8*x[2]^2*x[4]*x[5]^4*x[6]*x[8]^2 + 56*x[2]^2*x[3]*x[4]*x[5]^4*x[6]*x[8]^2 + 10*x[2]^3*x[3]*x[4]*x[5]^4*x[6]*x[8]^2 + 96*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]*x[8]^2 + 40*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[8]^2 + 48*x[2]^2*x[3]^3*x[4]*x[5]^4*x[6]*x[8]^2 + 26*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[8]^2 + 4*x[2]^2*x[4]^2*x[5]^4*x[6]*x[8]^2 + 32*x[2]^2*x[3]*x[4]^2*x[5]^4*x[6]*x[8]^2 + 6*x[2]^3*x[3]*x[4]^2*x[5]^4*x[6]*x[8]^2 + 72*x[2]^2*x[3]^2*x[4]^2*x[5]^4*x[6]*x[8]^2 + 32*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[6]*x[8]^2 + 64*x[2]^2*x[3]^3*x[4]^2*x[5]^4*x[6]*x[8]^2 + 22*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[6]*x[8]^2 + 20*x[2]^2*x[3]^4*x[4]^2*x[5]^4*x[6]*x[8]^2 - 4*x[2]^3*x[3]^4*x[4]^2*x[5]^4*x[6]*x[8]^2 - 6*x[2]*x[5]^5*x[6]*x[8]^2 - 18*x[2]*x[3]*x[5]^5*x[6]*x[8]^2 - 12*x[2]*x[3]^2*x[5]^5*x[6]*x[8]^2 - 12*x[2]*x[4]*x[5]^5*x[6]*x[8]^2 - 42*x[2]*x[3]*x[4]*x[5]^5*x[6]*x[8]^2 - 48*x[2]*x[3]^2*x[4]*x[5]^5*x[6]*x[8]^2 - 18*x[2]*x[3]^3*x[4]*x[5]^5*x[6]*x[8]^2 - 6*x[2]*x[4]^2*x[5]^5*x[6]*x[8]^2 - 24*x[2]*x[3]*x[4]^2*x[5]^5*x[6]*x[8]^2 - 36*x[2]*x[3]^2*x[4]^2*x[5]^5*x[6]*x[8]^2 - 24*x[2]*x[3]^3*x[4]^2*x[5]^5*x[6]*x[8]^2 - 6*x[2]*x[3]^4*x[4]^2*x[5]^5*x[6]*x[8]^2 + x[2]^6*x[3]^4*x[4]^2*x[6]^2*x[8]^2 + 6*x[2]^5*x[3]^3*x[4]*x[5]*x[6]^2*x[8]^2 + 6*x[2]^5*x[3]^3*x[4]^2*x[5]*x[6]^2*x[8]^2 - 4*x[2]^5*x[3]^4*x[4]^2*x[5]*x[6]^2*x[8]^2 + 4*x[2]^4*x[3]^2*x[5]^2*x[6]^2*x[8]^2 + 10*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^2 + 8*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^2*x[8]^2 + 10*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]^2*x[8]^2 + 6*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]^2*x[8]^2 + 8*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[8]^2 + 10*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[8]^2 + 6*x[2]^4*x[3]^4*x[4]^2*x[5]^2*x[6]^2*x[8]^2 - 8*x[2]^3*x[3]*x[5]^3*x[6]^2*x[8]^2 - 16*x[2]^3*x[3]^2*x[5]^3*x[6]^2*x[8]^2 - 16*x[2]^3*x[3]*x[4]*x[5]^3*x[6]^2*x[8]^2 - 44*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]^2*x[8]^2 - 2*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]^2*x[8]^2 - 24*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]^2*x[8]^2 - 10*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]^2*x[8]^2 - 8*x[2]^3*x[3]*x[4]^2*x[5]^3*x[6]^2*x[8]^2 - 28*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[6]^2*x[8]^2 - 2*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[6]^2*x[8]^2 - 24*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[6]^2*x[8]^2 - 10*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[6]^2*x[8]^2 - 4*x[2]^3*x[3]^4*x[4]^2*x[5]^3*x[6]^2*x[8]^2 + x[2]^2*x[5]^4*x[6]^2*x[8]^2 + 10*x[2]^2*x[3]*x[5]^4*x[6]^2*x[8]^2 + 10*x[2]^2*x[3]^2*x[5]^4*x[6]^2*x[8]^2 + 2*x[2]^2*x[4]*x[5]^4*x[6]^2*x[8]^2 + 20*x[2]^2*x[3]*x[4]*x[5]^4*x[6]^2*x[8]^2 + 28*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]^2*x[8]^2 + 10*x[2]^2*x[3]^3*x[4]*x[5]^4*x[6]^2*x[8]^2 + x[2]^2*x[4]^2*x[5]^4*x[6]^2*x[8]^2 + 10*x[2]^2*x[3]*x[4]^2*x[5]^4*x[6]^2*x[8]^2 + 18*x[2]^2*x[3]^2*x[4]^2*x[5]^4*x[6]^2*x[8]^2 + 10*x[2]^2*x[3]^3*x[4]^2*x[5]^4*x[6]^2*x[8]^2 + x[2]^2*x[3]^4*x[4]^2*x[5]^4*x[6]^2*x[8]^2 - 2*x[2]^5*x[3]^3*x[4]*x[5]*x[6]^3*x[8]^2 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]*x[6]^3*x[8]^2 + 4*x[2]^4*x[3]^2*x[5]^2*x[6]^3*x[8]^2 + 8*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]^3*x[8]^2 + 4*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^3*x[8]^2 + 4*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]^3*x[8]^2 + 4*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[6]^3*x[8]^2 - 2*x[2]^3*x[3]*x[5]^3*x[6]^3*x[8]^2 - 4*x[2]^3*x[3]^2*x[5]^3*x[6]^3*x[8]^2 - 4*x[2]^3*x[3]*x[4]*x[5]^3*x[6]^3*x[8]^2 - 8*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]^3*x[8]^2 - 2*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]^3*x[8]^2 - 2*x[2]^3*x[3]*x[4]^2*x[5]^3*x[6]^3*x[8]^2 - 4*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[6]^3*x[8]^2 - 2*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[6]^3*x[8]^2 + x[2]^4*x[3]^2*x[5]^2*x[6]^4*x[8]^2 + 2*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]^4*x[8]^2 + x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]^4*x[8]^2 + 4*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[7]*x[8]^2 + 4*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[7]*x[8]^2 - 2*x[2]^6*x[3]^4*x[4]^2*x[5]^2*x[7]*x[8]^2 - 2*x[2]^3*x[3]*x[4]*x[5]^3*x[7]*x[8]^2 - 8*x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^2 + 4*x[2]^4*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^2 - 6*x[2]^3*x[3]^3*x[4]*x[5]^3*x[7]*x[8]^2 + 8*x[2]^4*x[3]^3*x[4]*x[5]^3*x[7]*x[8]^2 + 4*x[2]^5*x[3]^3*x[4]*x[5]^3*x[7]*x[8]^2 - 2*x[2]^3*x[3]*x[4]^2*x[5]^3*x[7]*x[8]^2 - 8*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[7]*x[8]^2 - 2*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[7]*x[8]^2 - 8*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[7]*x[8]^2 + 8*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[7]*x[8]^2 + 4*x[2]^3*x[3]^4*x[4]^2*x[5]^3*x[7]*x[8]^2 - 16*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[7]*x[8]^2 + 4*x[2]^5*x[3]^4*x[4]^2*x[5]^3*x[7]*x[8]^2 - 2*x[2]^2*x[5]^4*x[7]*x[8]^2 - 10*x[2]^2*x[3]*x[5]^4*x[7]*x[8]^2 - 4*x[2]^3*x[3]*x[5]^4*x[7]*x[8]^2 - 10*x[2]^2*x[3]^2*x[5]^4*x[7]*x[8]^2 - 8*x[2]^3*x[3]^2*x[5]^4*x[7]*x[8]^2 - 2*x[2]^4*x[3]^2*x[5]^4*x[7]*x[8]^2 - 4*x[2]^2*x[4]*x[5]^4*x[7]*x[8]^2 - 20*x[2]^2*x[3]*x[4]*x[5]^4*x[7]*x[8]^2 - 14*x[2]^3*x[3]*x[4]*x[5]^4*x[7]*x[8]^2 - 34*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^2 - 52*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^2 - 12*x[2]^4*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^2 - 18*x[2]^2*x[3]^3*x[4]*x[5]^4*x[7]*x[8]^2 - 34*x[2]^3*x[3]^3*x[4]*x[5]^4*x[7]*x[8]^2 - 8*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]*x[8]^2 - 2*x[2]^2*x[4]^2*x[5]^4*x[7]*x[8]^2 - 10*x[2]^2*x[3]*x[4]^2*x[5]^4*x[7]*x[8]^2 - 10*x[2]^3*x[3]*x[4]^2*x[5]^4*x[7]*x[8]^2 - 28*x[2]^2*x[3]^2*x[4]^2*x[5]^4*x[7]*x[8]^2 - 36*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[7]*x[8]^2 - 12*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[7]*x[8]^2 - 34*x[2]^2*x[3]^3*x[4]^2*x[5]^4*x[7]*x[8]^2 - 6*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[7]*x[8]^2 - 12*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[7]*x[8]^2 - 14*x[2]^2*x[3]^4*x[4]^2*x[5]^4*x[7]*x[8]^2 + 20*x[2]^3*x[3]^4*x[4]^2*x[5]^4*x[7]*x[8]^2 - 2*x[2]^4*x[3]^4*x[4]^2*x[5]^4*x[7]*x[8]^2 + 8*x[2]*x[5]^5*x[7]*x[8]^2 + 24*x[2]*x[3]*x[5]^5*x[7]*x[8]^2 + 10*x[2]^2*x[3]*x[5]^5*x[7]*x[8]^2 + 16*x[2]*x[3]^2*x[5]^5*x[7]*x[8]^2 + 10*x[2]^2*x[3]^2*x[5]^5*x[7]*x[8]^2 + 16*x[2]*x[4]*x[5]^5*x[7]*x[8]^2 + 64*x[2]*x[3]*x[4]*x[5]^5*x[7]*x[8]^2 + 28*x[2]^2*x[3]*x[4]*x[5]^5*x[7]*x[8]^2 + 80*x[2]*x[3]^2*x[4]*x[5]^5*x[7]*x[8]^2 + 46*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]*x[8]^2 + 32*x[2]*x[3]^3*x[4]*x[5]^5*x[7]*x[8]^2 + 18*x[2]^2*x[3]^3*x[4]*x[5]^5*x[7]*x[8]^2 + 8*x[2]*x[4]^2*x[5]^5*x[7]*x[8]^2 + 40*x[2]*x[3]*x[4]^2*x[5]^5*x[7]*x[8]^2 + 18*x[2]^2*x[3]*x[4]^2*x[5]^5*x[7]*x[8]^2 + 72*x[2]*x[3]^2*x[4]^2*x[5]^5*x[7]*x[8]^2 + 28*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[7]*x[8]^2 + 56*x[2]*x[3]^3*x[4]^2*x[5]^5*x[7]*x[8]^2 + 2*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[7]*x[8]^2 + 16*x[2]*x[3]^4*x[4]^2*x[5]^5*x[7]*x[8]^2 - 8*x[2]^2*x[3]^4*x[4]^2*x[5]^5*x[7]*x[8]^2 - 6*x[5]^6*x[7]*x[8]^2 - 12*x[3]*x[5]^6*x[7]*x[8]^2 - 6*x[3]^2*x[5]^6*x[7]*x[8]^2 - 12*x[4]*x[5]^6*x[7]*x[8]^2 - 36*x[3]*x[4]*x[5]^6*x[7]*x[8]^2 - 36*x[3]^2*x[4]*x[5]^6*x[7]*x[8]^2 - 12*x[3]^3*x[4]*x[5]^6*x[7]*x[8]^2 - 6*x[4]^2*x[5]^6*x[7]*x[8]^2 - 24*x[3]*x[4]^2*x[5]^6*x[7]*x[8]^2 - 36*x[3]^2*x[4]^2*x[5]^6*x[7]*x[8]^2 - 24*x[3]^3*x[4]^2*x[5]^6*x[7]*x[8]^2 - 6*x[3]^4*x[4]^2*x[5]^6*x[7]*x[8]^2 - 4*x[2]^6*x[3]^4*x[4]^2*x[5]*x[6]*x[7]*x[8]^2 + 8*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 + 12*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 - 8*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 + 8*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]*x[7]*x[8]^2 + 12*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[6]*x[7]*x[8]^2 - 4*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]*x[7]*x[8]^2 - 4*x[2]^4*x[3]^4*x[4]^2*x[5]^2*x[6]*x[7]*x[8]^2 + 12*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[6]*x[7]*x[8]^2 + 10*x[2]^3*x[3]*x[5]^3*x[6]*x[7]*x[8]^2 + 20*x[2]^3*x[3]^2*x[5]^3*x[6]*x[7]*x[8]^2 + 8*x[2]^4*x[3]^2*x[5]^3*x[6]*x[7]*x[8]^2 + 18*x[2]^3*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 + 40*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 + 36*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 + 20*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 + 52*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 + 4*x[2]^5*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 + 8*x[2]^3*x[3]*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^2 + 20*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^2 + 28*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^2 + 24*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^2 + 44*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^2 + 4*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^2 + 12*x[2]^3*x[3]^4*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^2 - 12*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^2 - 4*x[2]^2*x[5]^4*x[6]*x[7]*x[8]^2 - 28*x[2]^2*x[3]*x[5]^4*x[6]*x[7]*x[8]^2 - 6*x[2]^3*x[3]*x[5]^4*x[6]*x[7]*x[8]^2 - 28*x[2]^2*x[3]^2*x[5]^4*x[6]*x[7]*x[8]^2 - 12*x[2]^3*x[3]^2*x[5]^4*x[6]*x[7]*x[8]^2 - 8*x[2]^2*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 - 60*x[2]^2*x[3]*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 - 14*x[2]^3*x[3]*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 - 92*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 - 56*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 - 40*x[2]^2*x[3]^3*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 - 36*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 - 4*x[2]^2*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^2 - 32*x[2]^2*x[3]*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^2 - 8*x[2]^3*x[3]*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^2 - 64*x[2]^2*x[3]^2*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^2 - 44*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^2 - 48*x[2]^2*x[3]^3*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^2 - 32*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^2 - 12*x[2]^2*x[3]^4*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^2 + 4*x[2]^3*x[3]^4*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^2 + 4*x[2]*x[5]^5*x[6]*x[7]*x[8]^2 + 12*x[2]*x[3]*x[5]^5*x[6]*x[7]*x[8]^2 + 8*x[2]*x[3]^2*x[5]^5*x[6]*x[7]*x[8]^2 + 8*x[2]*x[4]*x[5]^5*x[6]*x[7]*x[8]^2 + 28*x[2]*x[3]*x[4]*x[5]^5*x[6]*x[7]*x[8]^2 + 32*x[2]*x[3]^2*x[4]*x[5]^5*x[6]*x[7]*x[8]^2 + 12*x[2]*x[3]^3*x[4]*x[5]^5*x[6]*x[7]*x[8]^2 + 4*x[2]*x[4]^2*x[5]^5*x[6]*x[7]*x[8]^2 + 16*x[2]*x[3]*x[4]^2*x[5]^5*x[6]*x[7]*x[8]^2 + 24*x[2]*x[3]^2*x[4]^2*x[5]^5*x[6]*x[7]*x[8]^2 + 16*x[2]*x[3]^3*x[4]^2*x[5]^5*x[6]*x[7]*x[8]^2 + 4*x[2]*x[3]^4*x[4]^2*x[5]^5*x[6]*x[7]*x[8]^2 - 6*x[2]^5*x[3]^3*x[4]*x[5]*x[6]^2*x[7]*x[8]^2 - 6*x[2]^5*x[3]^3*x[4]^2*x[5]*x[6]^2*x[7]*x[8]^2 - 10*x[2]^4*x[3]^2*x[5]^2*x[6]^2*x[7]*x[8]^2 - 18*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^2 - 2*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^2 - 10*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^2 - 8*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]^2*x[7]*x[8]^2 - 2*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[7]*x[8]^2 - 10*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[7]*x[8]^2 + 8*x[2]^3*x[3]*x[5]^3*x[6]^2*x[7]*x[8]^2 + 16*x[2]^3*x[3]^2*x[5]^3*x[6]^2*x[7]*x[8]^2 - 2*x[2]^4*x[3]^2*x[5]^3*x[6]^2*x[7]*x[8]^2 + 16*x[2]^3*x[3]*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 + 36*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 - 2*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 + 12*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 + 10*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 + 8*x[2]^3*x[3]*x[4]^2*x[5]^3*x[6]^2*x[7]*x[8]^2 + 20*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[6]^2*x[7]*x[8]^2 + 12*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[6]^2*x[7]*x[8]^2 + 10*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[6]^2*x[7]*x[8]^2 - 4*x[2]^2*x[3]*x[5]^4*x[6]^2*x[7]*x[8]^2 - 4*x[2]^2*x[3]^2*x[5]^4*x[6]^2*x[7]*x[8]^2 - 8*x[2]^2*x[3]*x[4]*x[5]^4*x[6]^2*x[7]*x[8]^2 - 12*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]^2*x[7]*x[8]^2 - 4*x[2]^2*x[3]^3*x[4]*x[5]^4*x[6]^2*x[7]*x[8]^2 - 4*x[2]^2*x[3]*x[4]^2*x[5]^4*x[6]^2*x[7]*x[8]^2 - 8*x[2]^2*x[3]^2*x[4]^2*x[5]^4*x[6]^2*x[7]*x[8]^2 - 4*x[2]^2*x[3]^3*x[4]^2*x[5]^4*x[6]^2*x[7]*x[8]^2 - 4*x[2]^4*x[3]^2*x[5]^2*x[6]^3*x[7]*x[8]^2 - 8*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]^3*x[7]*x[8]^2 - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]^3*x[7]*x[8]^2 + x[2]^6*x[3]^4*x[4]^2*x[5]^2*x[7]^2*x[8]^2 - 4*x[2]^4*x[3]^2*x[4]*x[5]^3*x[7]^2*x[8]^2 - 6*x[2]^4*x[3]^3*x[4]*x[5]^3*x[7]^2*x[8]^2 - 2*x[2]^5*x[3]^3*x[4]*x[5]^3*x[7]^2*x[8]^2 - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[7]^2*x[8]^2 - 6*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[7]^2*x[8]^2 - 4*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[7]^2*x[8]^2 + 2*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[7]^2*x[8]^2 - 2*x[2]^5*x[3]^4*x[4]^2*x[5]^3*x[7]^2*x[8]^2 + x[2]^2*x[5]^4*x[7]^2*x[8]^2 + 6*x[2]^2*x[3]*x[5]^4*x[7]^2*x[8]^2 + 2*x[2]^3*x[3]*x[5]^4*x[7]^2*x[8]^2 + 6*x[2]^2*x[3]^2*x[5]^4*x[7]^2*x[8]^2 + 4*x[2]^3*x[3]^2*x[5]^4*x[7]^2*x[8]^2 + x[2]^4*x[3]^2*x[5]^4*x[7]^2*x[8]^2 + 2*x[2]^2*x[4]*x[5]^4*x[7]^2*x[8]^2 + 12*x[2]^2*x[3]*x[4]*x[5]^4*x[7]^2*x[8]^2 + 6*x[2]^3*x[3]*x[4]*x[5]^4*x[7]^2*x[8]^2 + 16*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8]^2 + 24*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8]^2 + 6*x[2]^4*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8]^2 + 6*x[2]^2*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8]^2 + 16*x[2]^3*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8]^2 + 4*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8]^2 + x[2]^2*x[4]^2*x[5]^4*x[7]^2*x[8]^2 + 6*x[2]^2*x[3]*x[4]^2*x[5]^4*x[7]^2*x[8]^2 + 4*x[2]^3*x[3]*x[4]^2*x[5]^4*x[7]^2*x[8]^2 + 10*x[2]^2*x[3]^2*x[4]^2*x[5]^4*x[7]^2*x[8]^2 + 20*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[7]^2*x[8]^2 + 6*x[2]^4*x[3]^2*x[4]^2*x[5]^4*x[7]^2*x[8]^2 + 6*x[2]^2*x[3]^3*x[4]^2*x[5]^4*x[7]^2*x[8]^2 + 12*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[7]^2*x[8]^2 + 6*x[2]^4*x[3]^3*x[4]^2*x[5]^4*x[7]^2*x[8]^2 + x[2]^2*x[3]^4*x[4]^2*x[5]^4*x[7]^2*x[8]^2 - 4*x[2]^3*x[3]^4*x[4]^2*x[5]^4*x[7]^2*x[8]^2 + x[2]^4*x[3]^4*x[4]^2*x[5]^4*x[7]^2*x[8]^2 - 2*x[2]*x[5]^5*x[7]^2*x[8]^2 - 6*x[2]*x[3]*x[5]^5*x[7]^2*x[8]^2 - 4*x[2]^2*x[3]*x[5]^5*x[7]^2*x[8]^2 - 4*x[2]*x[3]^2*x[5]^5*x[7]^2*x[8]^2 - 4*x[2]^2*x[3]^2*x[5]^5*x[7]^2*x[8]^2 - 4*x[2]*x[4]*x[5]^5*x[7]^2*x[8]^2 - 14*x[2]*x[3]*x[4]*x[5]^5*x[7]^2*x[8]^2 - 10*x[2]^2*x[3]*x[4]*x[5]^5*x[7]^2*x[8]^2 - 16*x[2]*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8]^2 - 16*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8]^2 - 6*x[2]*x[3]^3*x[4]*x[5]^5*x[7]^2*x[8]^2 - 6*x[2]^2*x[3]^3*x[4]*x[5]^5*x[7]^2*x[8]^2 - 2*x[2]*x[4]^2*x[5]^5*x[7]^2*x[8]^2 - 8*x[2]*x[3]*x[4]^2*x[5]^5*x[7]^2*x[8]^2 - 6*x[2]^2*x[3]*x[4]^2*x[5]^5*x[7]^2*x[8]^2 - 12*x[2]*x[3]^2*x[4]^2*x[5]^5*x[7]^2*x[8]^2 - 10*x[2]^2*x[3]^2*x[4]^2*x[5]^5*x[7]^2*x[8]^2 - 8*x[2]*x[3]^3*x[4]^2*x[5]^5*x[7]^2*x[8]^2 - 2*x[2]^2*x[3]^3*x[4]^2*x[5]^5*x[7]^2*x[8]^2 - 2*x[2]*x[3]^4*x[4]^2*x[5]^5*x[7]^2*x[8]^2 + 2*x[2]^2*x[3]^4*x[4]^2*x[5]^5*x[7]^2*x[8]^2 + x[5]^6*x[7]^2*x[8]^2 + 2*x[3]*x[5]^6*x[7]^2*x[8]^2 + x[3]^2*x[5]^6*x[7]^2*x[8]^2 + 2*x[4]*x[5]^6*x[7]^2*x[8]^2 + 6*x[3]*x[4]*x[5]^6*x[7]^2*x[8]^2 + 6*x[3]^2*x[4]*x[5]^6*x[7]^2*x[8]^2 + 2*x[3]^3*x[4]*x[5]^6*x[7]^2*x[8]^2 + x[4]^2*x[5]^6*x[7]^2*x[8]^2 + 4*x[3]*x[4]^2*x[5]^6*x[7]^2*x[8]^2 + 6*x[3]^2*x[4]^2*x[5]^6*x[7]^2*x[8]^2 + 4*x[3]^3*x[4]^2*x[5]^6*x[7]^2*x[8]^2 + x[3]^4*x[4]^2*x[5]^6*x[7]^2*x[8]^2 + 6*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]*x[7]^2*x[8]^2 + 6*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]*x[7]^2*x[8]^2 - 6*x[2]^3*x[3]*x[5]^3*x[6]*x[7]^2*x[8]^2 - 12*x[2]^3*x[3]^2*x[5]^3*x[6]*x[7]^2*x[8]^2 - 4*x[2]^4*x[3]^2*x[5]^3*x[6]*x[7]^2*x[8]^2 - 12*x[2]^3*x[3]*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 - 24*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 - 12*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 - 6*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 - 20*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 - 2*x[2]^5*x[3]^3*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 - 6*x[2]^3*x[3]*x[4]^2*x[5]^3*x[6]*x[7]^2*x[8]^2 - 12*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[6]*x[7]^2*x[8]^2 - 8*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[6]*x[7]^2*x[8]^2 - 6*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]^2*x[8]^2 - 20*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]^2*x[8]^2 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]^2*x[8]^2 + 4*x[2]^2*x[3]*x[5]^4*x[6]*x[7]^2*x[8]^2 + 2*x[2]^3*x[3]*x[5]^4*x[6]*x[7]^2*x[8]^2 + 4*x[2]^2*x[3]^2*x[5]^4*x[6]*x[7]^2*x[8]^2 + 4*x[2]^3*x[3]^2*x[5]^4*x[6]*x[7]^2*x[8]^2 + 8*x[2]^2*x[3]*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 + 4*x[2]^3*x[3]*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 + 12*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 + 16*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 + 4*x[2]^2*x[3]^3*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 + 10*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 + 4*x[2]^2*x[3]*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8]^2 + 2*x[2]^3*x[3]*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8]^2 + 8*x[2]^2*x[3]^2*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8]^2 + 12*x[2]^3*x[3]^2*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8]^2 + 4*x[2]^2*x[3]^3*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8]^2 + 10*x[2]^3*x[3]^3*x[4]^2*x[5]^4*x[6]*x[7]^2*x[8]^2 + 6*x[2]^4*x[3]^2*x[5]^2*x[6]^2*x[7]^2*x[8]^2 + 12*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]^2*x[7]^2*x[8]^2 + 6*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]^2*x[7]^2*x[8]^2 + 2*x[2]^4*x[3]^2*x[5]^3*x[6]^2*x[7]^2*x[8]^2 + 4*x[2]^4*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]^2*x[8]^2 + 2*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[6]^2*x[7]^2*x[8]^2 - 2*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[8]^3 - 4*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[8]^3 + 2*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[8]^3 - 2*x[2]^4*x[3]^4*x[4]^2*x[5]^2*x[8]^3 + 2*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[8]^3 + 2*x[2]^2*x[3]*x[4]*x[5]^3*x[8]^3 - 2*x[2]^3*x[3]*x[4]*x[5]^3*x[8]^3 + 4*x[2]^2*x[3]^2*x[4]*x[5]^3*x[8]^3 - 8*x[2]^3*x[3]^2*x[4]*x[5]^3*x[8]^3 - 2*x[2]^4*x[3]^2*x[4]*x[5]^3*x[8]^3 + 2*x[2]^2*x[3]^3*x[4]*x[5]^3*x[8]^3 - 6*x[2]^3*x[3]^3*x[4]*x[5]^3*x[8]^3 - 2*x[2]^4*x[3]^3*x[4]*x[5]^3*x[8]^3 + 2*x[2]^2*x[3]*x[4]^2*x[5]^3*x[8]^3 - 2*x[2]^3*x[3]*x[4]^2*x[5]^3*x[8]^3 + 2*x[2]^2*x[3]^2*x[4]^2*x[5]^3*x[8]^3 - 4*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[8]^3 - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[8]^3 - 2*x[2]^2*x[3]^3*x[4]^2*x[5]^3*x[8]^3 + 6*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[8]^3 - 6*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[8]^3 - 2*x[2]^2*x[3]^4*x[4]^2*x[5]^3*x[8]^3 + 8*x[2]^3*x[3]^4*x[4]^2*x[5]^3*x[8]^3 - 2*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[8]^3 + 2*x[2]*x[5]^4*x[8]^3 + 6*x[2]*x[3]*x[5]^4*x[8]^3 + 2*x[2]^2*x[3]*x[5]^4*x[8]^3 + 4*x[2]*x[3]^2*x[5]^4*x[8]^3 + 2*x[2]^2*x[3]^2*x[5]^4*x[8]^3 + 4*x[2]*x[4]*x[5]^4*x[8]^3 + 18*x[2]*x[3]*x[4]*x[5]^4*x[8]^3 + 10*x[2]^2*x[3]*x[4]*x[5]^4*x[8]^3 + 24*x[2]*x[3]^2*x[4]*x[5]^4*x[8]^3 + 18*x[2]^2*x[3]^2*x[4]*x[5]^4*x[8]^3 + 10*x[2]*x[3]^3*x[4]*x[5]^4*x[8]^3 + 8*x[2]^2*x[3]^3*x[4]*x[5]^4*x[8]^3 + 2*x[2]*x[4]^2*x[5]^4*x[8]^3 + 12*x[2]*x[3]*x[4]^2*x[5]^4*x[8]^3 + 8*x[2]^2*x[3]*x[4]^2*x[5]^4*x[8]^3 + 24*x[2]*x[3]^2*x[4]^2*x[5]^4*x[8]^3 + 10*x[2]^2*x[3]^2*x[4]^2*x[5]^4*x[8]^3 + 20*x[2]*x[3]^3*x[4]^2*x[5]^4*x[8]^3 - 4*x[2]^2*x[3]^3*x[4]^2*x[5]^4*x[8]^3 + 6*x[2]*x[3]^4*x[4]^2*x[5]^4*x[8]^3 - 6*x[2]^2*x[3]^4*x[4]^2*x[5]^4*x[8]^3 - 4*x[5]^5*x[8]^3 - 8*x[3]*x[5]^5*x[8]^3 - 4*x[3]^2*x[5]^5*x[8]^3 - 8*x[4]*x[5]^5*x[8]^3 - 24*x[3]*x[4]*x[5]^5*x[8]^3 - 24*x[3]^2*x[4]*x[5]^5*x[8]^3 - 8*x[3]^3*x[4]*x[5]^5*x[8]^3 - 4*x[4]^2*x[5]^5*x[8]^3 - 16*x[3]*x[4]^2*x[5]^5*x[8]^3 - 24*x[3]^2*x[4]^2*x[5]^5*x[8]^3 - 16*x[3]^3*x[4]^2*x[5]^5*x[8]^3 - 4*x[3]^4*x[4]^2*x[5]^5*x[8]^3 + 4*x[2]^5*x[3]^3*x[4]^2*x[5]*x[6]*x[8]^3 + 4*x[2]^5*x[3]^4*x[4]^2*x[5]*x[6]*x[8]^3 - 2*x[2]^6*x[3]^4*x[4]^2*x[5]*x[6]*x[8]^3 - 2*x[2]^3*x[3]*x[4]*x[5]^2*x[6]*x[8]^3 - 8*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^3 + 8*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^3 - 6*x[2]^3*x[3]^3*x[4]*x[5]^2*x[6]*x[8]^3 + 12*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]*x[8]^3 + 2*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]*x[8]^3 - 2*x[2]^3*x[3]*x[4]^2*x[5]^2*x[6]*x[8]^3 - 8*x[2]^3*x[3]^2*x[4]^2*x[5]^2*x[6]*x[8]^3 + 8*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]*x[8]^3 - 2*x[2]^3*x[3]^3*x[4]^2*x[5]^2*x[6]*x[8]^3 + 4*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[6]*x[8]^3 + 4*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]*x[8]^3 + 4*x[2]^3*x[3]^4*x[4]^2*x[5]^2*x[6]*x[8]^3 - 12*x[2]^4*x[3]^4*x[4]^2*x[5]^2*x[6]*x[8]^3 + 2*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[6]*x[8]^3 - 2*x[2]^2*x[5]^3*x[6]*x[8]^3 - 12*x[2]^2*x[3]*x[5]^3*x[6]*x[8]^3 - 2*x[2]^3*x[3]*x[5]^3*x[6]*x[8]^3 - 12*x[2]^2*x[3]^2*x[5]^3*x[6]*x[8]^3 - 4*x[2]^3*x[3]^2*x[5]^3*x[6]*x[8]^3 - 4*x[2]^2*x[4]*x[5]^3*x[6]*x[8]^3 - 28*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[8]^3 - 8*x[2]^3*x[3]*x[4]*x[5]^3*x[6]*x[8]^3 - 48*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^3 - 32*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^3 - 24*x[2]^2*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^3 - 22*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^3 - 2*x[2]^2*x[4]^2*x[5]^3*x[6]*x[8]^3 - 16*x[2]^2*x[3]*x[4]^2*x[5]^3*x[6]*x[8]^3 - 6*x[2]^3*x[3]*x[4]^2*x[5]^3*x[6]*x[8]^3 - 36*x[2]^2*x[3]^2*x[4]^2*x[5]^3*x[6]*x[8]^3 - 28*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[6]*x[8]^3 - 32*x[2]^2*x[3]^3*x[4]^2*x[5]^3*x[6]*x[8]^3 - 14*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[6]*x[8]^3 - 10*x[2]^2*x[3]^4*x[4]^2*x[5]^3*x[6]*x[8]^3 + 8*x[2]^3*x[3]^4*x[4]^2*x[5]^3*x[6]*x[8]^3 + 6*x[2]*x[5]^4*x[6]*x[8]^3 + 18*x[2]*x[3]*x[5]^4*x[6]*x[8]^3 + 12*x[2]*x[3]^2*x[5]^4*x[6]*x[8]^3 + 12*x[2]*x[4]*x[5]^4*x[6]*x[8]^3 + 42*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[8]^3 + 48*x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[8]^3 + 18*x[2]*x[3]^3*x[4]*x[5]^4*x[6]*x[8]^3 + 6*x[2]*x[4]^2*x[5]^4*x[6]*x[8]^3 + 24*x[2]*x[3]*x[4]^2*x[5]^4*x[6]*x[8]^3 + 36*x[2]*x[3]^2*x[4]^2*x[5]^4*x[6]*x[8]^3 + 24*x[2]*x[3]^3*x[4]^2*x[5]^4*x[6]*x[8]^3 + 6*x[2]*x[3]^4*x[4]^2*x[5]^4*x[6]*x[8]^3 - 2*x[2]^6*x[3]^4*x[4]^2*x[6]^2*x[8]^3 + 4*x[2]^4*x[3]^2*x[4]*x[5]*x[6]^2*x[8]^3 + 6*x[2]^4*x[3]^3*x[4]*x[5]*x[6]^2*x[8]^3 - 6*x[2]^5*x[3]^3*x[4]*x[5]*x[6]^2*x[8]^3 + 4*x[2]^4*x[3]^2*x[4]^2*x[5]*x[6]^2*x[8]^3 + 6*x[2]^4*x[3]^3*x[4]^2*x[5]*x[6]^2*x[8]^3 - 6*x[2]^5*x[3]^3*x[4]^2*x[5]*x[6]^2*x[8]^3 - 2*x[2]^4*x[3]^4*x[4]^2*x[5]*x[6]^2*x[8]^3 + 4*x[2]^5*x[3]^4*x[4]^2*x[5]*x[6]^2*x[8]^3 + 6*x[2]^3*x[3]*x[5]^2*x[6]^2*x[8]^3 + 12*x[2]^3*x[3]^2*x[5]^2*x[6]^2*x[8]^3 + 2*x[2]^4*x[3]^2*x[5]^2*x[6]^2*x[8]^3 + 12*x[2]^3*x[3]*x[4]*x[5]^2*x[6]^2*x[8]^3 + 32*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^3 + 10*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^3 + 18*x[2]^3*x[3]^3*x[4]*x[5]^2*x[6]^2*x[8]^3 + 16*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^2*x[8]^3 + 6*x[2]^3*x[3]*x[4]^2*x[5]^2*x[6]^2*x[8]^3 + 20*x[2]^3*x[3]^2*x[4]^2*x[5]^2*x[6]^2*x[8]^3 + 8*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]^2*x[8]^3 + 18*x[2]^3*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[8]^3 + 16*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[8]^3 + 4*x[2]^3*x[3]^4*x[4]^2*x[5]^2*x[6]^2*x[8]^3 - 2*x[2]^4*x[3]^4*x[4]^2*x[5]^2*x[6]^2*x[8]^3 - 2*x[2]^2*x[5]^3*x[6]^2*x[8]^3 - 14*x[2]^2*x[3]*x[5]^3*x[6]^2*x[8]^3 - 14*x[2]^2*x[3]^2*x[5]^3*x[6]^2*x[8]^3 - 4*x[2]^2*x[4]*x[5]^3*x[6]^2*x[8]^3 - 28*x[2]^2*x[3]*x[4]*x[5]^3*x[6]^2*x[8]^3 - 38*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]^2*x[8]^3 - 14*x[2]^2*x[3]^3*x[4]*x[5]^3*x[6]^2*x[8]^3 - 2*x[2]^2*x[4]^2*x[5]^3*x[6]^2*x[8]^3 - 14*x[2]^2*x[3]*x[4]^2*x[5]^3*x[6]^2*x[8]^3 - 24*x[2]^2*x[3]^2*x[4]^2*x[5]^3*x[6]^2*x[8]^3 - 14*x[2]^2*x[3]^3*x[4]^2*x[5]^3*x[6]^2*x[8]^3 - 2*x[2]^2*x[3]^4*x[4]^2*x[5]^3*x[6]^2*x[8]^3 - 2*x[2]^5*x[3]^3*x[4]*x[6]^3*x[8]^3 - 2*x[2]^5*x[3]^3*x[4]^2*x[6]^3*x[8]^3 - 4*x[2]^4*x[3]^2*x[5]*x[6]^3*x[8]^3 - 8*x[2]^4*x[3]^2*x[4]*x[5]*x[6]^3*x[8]^3 - 4*x[2]^4*x[3]^3*x[4]*x[5]*x[6]^3*x[8]^3 - 2*x[2]^5*x[3]^3*x[4]*x[5]*x[6]^3*x[8]^3 - 4*x[2]^4*x[3]^2*x[4]^2*x[5]*x[6]^3*x[8]^3 - 4*x[2]^4*x[3]^3*x[4]^2*x[5]*x[6]^3*x[8]^3 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]*x[6]^3*x[8]^3 + 4*x[2]^3*x[3]*x[5]^2*x[6]^3*x[8]^3 + 8*x[2]^3*x[3]^2*x[5]^2*x[6]^3*x[8]^3 + 8*x[2]^3*x[3]*x[4]*x[5]^2*x[6]^3*x[8]^3 + 16*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]^3*x[8]^3 + 4*x[2]^3*x[3]^3*x[4]*x[5]^2*x[6]^3*x[8]^3 + 4*x[2]^3*x[3]*x[4]^2*x[5]^2*x[6]^3*x[8]^3 + 8*x[2]^3*x[3]^2*x[4]^2*x[5]^2*x[6]^3*x[8]^3 + 4*x[2]^3*x[3]^3*x[4]^2*x[5]^2*x[6]^3*x[8]^3 - 2*x[2]^4*x[3]^2*x[5]*x[6]^4*x[8]^3 - 4*x[2]^4*x[3]^2*x[4]*x[5]*x[6]^4*x[8]^3 - 2*x[2]^4*x[3]^2*x[4]^2*x[5]*x[6]^4*x[8]^3 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[7]*x[8]^3 - 2*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[7]*x[8]^3 + 2*x[2]^3*x[3]*x[4]*x[5]^3*x[7]*x[8]^3 + 8*x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^3 + 2*x[2]^4*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^3 + 6*x[2]^3*x[3]^3*x[4]*x[5]^3*x[7]*x[8]^3 + 2*x[2]^4*x[3]^3*x[4]*x[5]^3*x[7]*x[8]^3 + 2*x[2]^3*x[3]*x[4]^2*x[5]^3*x[7]*x[8]^3 + 8*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[7]*x[8]^3 + 4*x[2]^4*x[3]^2*x[4]^2*x[5]^3*x[7]*x[8]^3 + 2*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[7]*x[8]^3 + 6*x[2]^4*x[3]^3*x[4]^2*x[5]^3*x[7]*x[8]^3 - 4*x[2]^3*x[3]^4*x[4]^2*x[5]^3*x[7]*x[8]^3 + 2*x[2]^4*x[3]^4*x[4]^2*x[5]^3*x[7]*x[8]^3 - 2*x[2]*x[5]^4*x[7]*x[8]^3 - 6*x[2]*x[3]*x[5]^4*x[7]*x[8]^3 - 2*x[2]^2*x[3]*x[5]^4*x[7]*x[8]^3 - 4*x[2]*x[3]^2*x[5]^4*x[7]*x[8]^3 - 2*x[2]^2*x[3]^2*x[5]^4*x[7]*x[8]^3 - 4*x[2]*x[4]*x[5]^4*x[7]*x[8]^3 - 14*x[2]*x[3]*x[4]*x[5]^4*x[7]*x[8]^3 - 8*x[2]^2*x[3]*x[4]*x[5]^4*x[7]*x[8]^3 - 16*x[2]*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^3 - 14*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^3 - 6*x[2]*x[3]^3*x[4]*x[5]^4*x[7]*x[8]^3 - 6*x[2]^2*x[3]^3*x[4]*x[5]^4*x[7]*x[8]^3 - 2*x[2]*x[4]^2*x[5]^4*x[7]*x[8]^3 - 8*x[2]*x[3]*x[4]^2*x[5]^4*x[7]*x[8]^3 - 6*x[2]^2*x[3]*x[4]^2*x[5]^4*x[7]*x[8]^3 - 12*x[2]*x[3]^2*x[4]^2*x[5]^4*x[7]*x[8]^3 - 8*x[2]^2*x[3]^2*x[4]^2*x[5]^4*x[7]*x[8]^3 - 8*x[2]*x[3]^3*x[4]^2*x[5]^4*x[7]*x[8]^3 + 2*x[2]^2*x[3]^3*x[4]^2*x[5]^4*x[7]*x[8]^3 - 2*x[2]*x[3]^4*x[4]^2*x[5]^4*x[7]*x[8]^3 + 4*x[2]^2*x[3]^4*x[4]^2*x[5]^4*x[7]*x[8]^3 + 2*x[5]^5*x[7]*x[8]^3 + 4*x[3]*x[5]^5*x[7]*x[8]^3 + 2*x[3]^2*x[5]^5*x[7]*x[8]^3 + 4*x[4]*x[5]^5*x[7]*x[8]^3 + 12*x[3]*x[4]*x[5]^5*x[7]*x[8]^3 + 12*x[3]^2*x[4]*x[5]^5*x[7]*x[8]^3 + 4*x[3]^3*x[4]*x[5]^5*x[7]*x[8]^3 + 2*x[4]^2*x[5]^5*x[7]*x[8]^3 + 8*x[3]*x[4]^2*x[5]^5*x[7]*x[8]^3 + 12*x[3]^2*x[4]^2*x[5]^5*x[7]*x[8]^3 + 8*x[3]^3*x[4]^2*x[5]^5*x[7]*x[8]^3 + 2*x[3]^4*x[4]^2*x[5]^5*x[7]*x[8]^3 + 2*x[2]^6*x[3]^4*x[4]^2*x[5]*x[6]*x[7]*x[8]^3 - 8*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]*x[7]*x[8]^3 - 12*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]*x[7]*x[8]^3 - 2*x[2]^5*x[3]^3*x[4]*x[5]^2*x[6]*x[7]*x[8]^3 - 8*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]*x[7]*x[8]^3 - 12*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[6]*x[7]*x[8]^3 - 4*x[2]^5*x[3]^3*x[4]^2*x[5]^2*x[6]*x[7]*x[8]^3 + 4*x[2]^4*x[3]^4*x[4]^2*x[5]^2*x[6]*x[7]*x[8]^3 - 2*x[2]^5*x[3]^4*x[4]^2*x[5]^2*x[6]*x[7]*x[8]^3 + 2*x[2]^2*x[5]^3*x[6]*x[7]*x[8]^3 + 12*x[2]^2*x[3]*x[5]^3*x[6]*x[7]*x[8]^3 + 2*x[2]^3*x[3]*x[5]^3*x[6]*x[7]*x[8]^3 + 12*x[2]^2*x[3]^2*x[5]^3*x[6]*x[7]*x[8]^3 + 4*x[2]^3*x[3]^2*x[5]^3*x[6]*x[7]*x[8]^3 + 4*x[2]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 + 24*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 + 6*x[2]^3*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 + 32*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 + 24*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 + 12*x[2]^2*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 + 16*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 + 2*x[2]^2*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^3 + 12*x[2]^2*x[3]*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^3 + 4*x[2]^3*x[3]*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^3 + 20*x[2]^2*x[3]^2*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^3 + 20*x[2]^3*x[3]^2*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^3 + 12*x[2]^2*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^3 + 12*x[2]^3*x[3]^3*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^3 + 2*x[2]^2*x[3]^4*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^3 - 4*x[2]^3*x[3]^4*x[4]^2*x[5]^3*x[6]*x[7]*x[8]^3 - 2*x[2]*x[5]^4*x[6]*x[7]*x[8]^3 - 6*x[2]*x[3]*x[5]^4*x[6]*x[7]*x[8]^3 - 4*x[2]*x[3]^2*x[5]^4*x[6]*x[7]*x[8]^3 - 4*x[2]*x[4]*x[5]^4*x[6]*x[7]*x[8]^3 - 14*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[7]*x[8]^3 - 16*x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8]^3 - 6*x[2]*x[3]^3*x[4]*x[5]^4*x[6]*x[7]*x[8]^3 - 2*x[2]*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^3 - 8*x[2]*x[3]*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^3 - 12*x[2]*x[3]^2*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^3 - 8*x[2]*x[3]^3*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^3 - 2*x[2]*x[3]^4*x[4]^2*x[5]^4*x[6]*x[7]*x[8]^3 + 6*x[2]^5*x[3]^3*x[4]*x[5]*x[6]^2*x[7]*x[8]^3 + 6*x[2]^5*x[3]^3*x[4]^2*x[5]*x[6]^2*x[7]*x[8]^3 - 6*x[2]^3*x[3]*x[5]^2*x[6]^2*x[7]*x[8]^3 - 12*x[2]^3*x[3]^2*x[5]^2*x[6]^2*x[7]*x[8]^3 - 2*x[2]^4*x[3]^2*x[5]^2*x[6]^2*x[7]*x[8]^3 - 12*x[2]^3*x[3]*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 - 24*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 - 6*x[2]^4*x[3]^2*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 - 6*x[2]^3*x[3]^3*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 - 10*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 - 6*x[2]^3*x[3]*x[4]^2*x[5]^2*x[6]^2*x[7]*x[8]^3 - 12*x[2]^3*x[3]^2*x[4]^2*x[5]^2*x[6]^2*x[7]*x[8]^3 - 4*x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[6]^2*x[7]*x[8]^3 - 6*x[2]^3*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[7]*x[8]^3 - 10*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[7]*x[8]^3 + 2*x[2]^2*x[3]*x[5]^3*x[6]^2*x[7]*x[8]^3 + 2*x[2]^2*x[3]^2*x[5]^3*x[6]^2*x[7]*x[8]^3 + 4*x[2]^2*x[3]*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^3 + 6*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^3 + 2*x[2]^2*x[3]^3*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^3 + 2*x[2]^2*x[3]*x[4]^2*x[5]^3*x[6]^2*x[7]*x[8]^3 + 4*x[2]^2*x[3]^2*x[4]^2*x[5]^3*x[6]^2*x[7]*x[8]^3 + 2*x[2]^2*x[3]^3*x[4]^2*x[5]^3*x[6]^2*x[7]*x[8]^3 + 4*x[2]^4*x[3]^2*x[5]*x[6]^3*x[7]*x[8]^3 + 8*x[2]^4*x[3]^2*x[4]*x[5]*x[6]^3*x[7]*x[8]^3 + 4*x[2]^4*x[3]^2*x[4]^2*x[5]*x[6]^3*x[7]*x[8]^3 + x[2]^4*x[3]^2*x[4]^2*x[5]^2*x[8]^4 + 2*x[2]^4*x[3]^3*x[4]^2*x[5]^2*x[8]^4 + x[2]^4*x[3]^4*x[4]^2*x[5]^2*x[8]^4 - 2*x[2]^2*x[3]*x[4]*x[5]^3*x[8]^4 - 4*x[2]^2*x[3]^2*x[4]*x[5]^3*x[8]^4 - 2*x[2]^2*x[3]^3*x[4]*x[5]^3*x[8]^4 - 2*x[2]^2*x[3]*x[4]^2*x[5]^3*x[8]^4 - 2*x[2]^2*x[3]^2*x[4]^2*x[5]^3*x[8]^4 + 2*x[2]^2*x[3]^3*x[4]^2*x[5]^3*x[8]^4 + 2*x[2]^2*x[3]^4*x[4]^2*x[5]^3*x[8]^4 + x[5]^4*x[8]^4 + 2*x[3]*x[5]^4*x[8]^4 + x[3]^2*x[5]^4*x[8]^4 + 2*x[4]*x[5]^4*x[8]^4 + 6*x[3]*x[4]*x[5]^4*x[8]^4 + 6*x[3]^2*x[4]*x[5]^4*x[8]^4 + 2*x[3]^3*x[4]*x[5]^4*x[8]^4 + x[4]^2*x[5]^4*x[8]^4 + 4*x[3]*x[4]^2*x[5]^4*x[8]^4 + 6*x[3]^2*x[4]^2*x[5]^4*x[8]^4 + 4*x[3]^3*x[4]^2*x[5]^4*x[8]^4 + x[3]^4*x[4]^2*x[5]^4*x[8]^4 - 2*x[2]^5*x[3]^3*x[4]^2*x[5]*x[6]*x[8]^4 - 2*x[2]^5*x[3]^4*x[4]^2*x[5]*x[6]*x[8]^4 + 2*x[2]^3*x[3]*x[4]*x[5]^2*x[6]*x[8]^4 + 8*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^4 + 6*x[2]^3*x[3]^3*x[4]*x[5]^2*x[6]*x[8]^4 + 2*x[2]^3*x[3]*x[4]^2*x[5]^2*x[6]*x[8]^4 + 8*x[2]^3*x[3]^2*x[4]^2*x[5]^2*x[6]*x[8]^4 + 2*x[2]^3*x[3]^3*x[4]^2*x[5]^2*x[6]*x[8]^4 - 4*x[2]^3*x[3]^4*x[4]^2*x[5]^2*x[6]*x[8]^4 - 2*x[2]*x[5]^3*x[6]*x[8]^4 - 6*x[2]*x[3]*x[5]^3*x[6]*x[8]^4 - 4*x[2]*x[3]^2*x[5]^3*x[6]*x[8]^4 - 4*x[2]*x[4]*x[5]^3*x[6]*x[8]^4 - 14*x[2]*x[3]*x[4]*x[5]^3*x[6]*x[8]^4 - 16*x[2]*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^4 - 6*x[2]*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^4 - 2*x[2]*x[4]^2*x[5]^3*x[6]*x[8]^4 - 8*x[2]*x[3]*x[4]^2*x[5]^3*x[6]*x[8]^4 - 12*x[2]*x[3]^2*x[4]^2*x[5]^3*x[6]*x[8]^4 - 8*x[2]*x[3]^3*x[4]^2*x[5]^3*x[6]*x[8]^4 - 2*x[2]*x[3]^4*x[4]^2*x[5]^3*x[6]*x[8]^4 + x[2]^6*x[3]^4*x[4]^2*x[6]^2*x[8]^4 - 4*x[2]^4*x[3]^2*x[4]*x[5]*x[6]^2*x[8]^4 - 6*x[2]^4*x[3]^3*x[4]*x[5]*x[6]^2*x[8]^4 - 4*x[2]^4*x[3]^2*x[4]^2*x[5]*x[6]^2*x[8]^4 - 6*x[2]^4*x[3]^3*x[4]^2*x[5]*x[6]^2*x[8]^4 + 2*x[2]^4*x[3]^4*x[4]^2*x[5]*x[6]^2*x[8]^4 + x[2]^2*x[5]^2*x[6]^2*x[8]^4 + 6*x[2]^2*x[3]*x[5]^2*x[6]^2*x[8]^4 + 6*x[2]^2*x[3]^2*x[5]^2*x[6]^2*x[8]^4 + 2*x[2]^2*x[4]*x[5]^2*x[6]^2*x[8]^4 + 12*x[2]^2*x[3]*x[4]*x[5]^2*x[6]^2*x[8]^4 + 16*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^4 + 6*x[2]^2*x[3]^3*x[4]*x[5]^2*x[6]^2*x[8]^4 + x[2]^2*x[4]^2*x[5]^2*x[6]^2*x[8]^4 + 6*x[2]^2*x[3]*x[4]^2*x[5]^2*x[6]^2*x[8]^4 + 10*x[2]^2*x[3]^2*x[4]^2*x[5]^2*x[6]^2*x[8]^4 + 6*x[2]^2*x[3]^3*x[4]^2*x[5]^2*x[6]^2*x[8]^4 + x[2]^2*x[3]^4*x[4]^2*x[5]^2*x[6]^2*x[8]^4 + 2*x[2]^5*x[3]^3*x[4]*x[6]^3*x[8]^4 + 2*x[2]^5*x[3]^3*x[4]^2*x[6]^3*x[8]^4 - 2*x[2]^3*x[3]*x[5]*x[6]^3*x[8]^4 - 4*x[2]^3*x[3]^2*x[5]*x[6]^3*x[8]^4 - 4*x[2]^3*x[3]*x[4]*x[5]*x[6]^3*x[8]^4 - 8*x[2]^3*x[3]^2*x[4]*x[5]*x[6]^3*x[8]^4 - 2*x[2]^3*x[3]^3*x[4]*x[5]*x[6]^3*x[8]^4 - 2*x[2]^3*x[3]*x[4]^2*x[5]*x[6]^3*x[8]^4 - 4*x[2]^3*x[3]^2*x[4]^2*x[5]*x[6]^3*x[8]^4 - 2*x[2]^3*x[3]^3*x[4]^2*x[5]*x[6]^3*x[8]^4 + x[2]^4*x[3]^2*x[6]^4*x[8]^4 + 2*x[2]^4*x[3]^2*x[4]*x[6]^4*x[8]^4 + x[2]^4*x[3]^2*x[4]^2*x[6]^4*x[8]^4])/(8*x[2]*x[5])

==> output/F5.txt <==
(-2*x[1]^4*x[3]*x[8]*(-(x[2]*x[4]*x[5]^2) - x[2]*x[3]*x[4]*x[5]^2 - x[2]^2*x[3]*x[4]*x[5]^2 + x[4]*x[5]^3 + x[3]*x[4]*x[5]^3 + x[2]*x[3]*x[4]*x[5]^3 + x[2]^2*x[3]*x[4]*x[5]*x[6] - x[5]^3*x[6] - x[4]*x[5]^3*x[6] - x[3]*x[4]*x[5]^3*x[6] + x[2]*x[4]*x[5]^2*x[7] + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7] + x[5]^3*x[7] - 2*x[2]*x[3]*x[4]*x[5]^3*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] + x[5]^3*x[6]*x[7] + x[4]*x[5]^3*x[6]*x[7] + x[3]*x[4]*x[5]^3*x[6]*x[7] + x[2]*x[3]*x[4]*x[5]^2*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2 - x[5]^3*x[7]^2 - x[4]*x[5]^3*x[7]^2 - x[3]*x[4]*x[5]^3*x[7]^2 + x[2]*x[3]*x[4]*x[5]^3*x[7]^2 - x[4]*x[5]^2*x[8] - x[3]*x[4]*x[5]^2*x[8] - x[2]*x[3]*x[4]*x[5]^2*x[8] + x[2]*x[4]*x[5]*x[6]*x[8] + x[2]*x[3]*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8] + x[5]^2*x[6]*x[8] + 2*x[4]*x[5]^2*x[6]*x[8] + 2*x[3]*x[4]*x[5]^2*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[6]^2*x[8] - x[2]*x[3]*x[4]*x[5]*x[6]^2*x[8] - x[4]*x[5]^2*x[7]*x[8] - x[3]*x[4]*x[5]^2*x[7]*x[8] + x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8] + 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] - x[5]^2*x[6]*x[7]*x[8] - x[4]*x[5]^2*x[6]*x[7]*x[8] - x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8] - x[4]*x[5]*x[6]*x[8]^2 - x[3]*x[4]*x[5]*x[6]*x[8]^2 + x[2]*x[3]*x[4]*x[6]^2*x[8]^2))/x[5]

==> output/H1.txt <==
(8*x[5]*(-(x[2]^2*x[3]^2*x[4]*x[5]) - x[2]^3*x[3]^2*x[4]*x[5] + x[2]*x[5]^2 + 2*x[2]*x[3]*x[5]^2 + x[2]^2*x[3]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 + x[2]^2*x[3]*x[4]*x[5]^2 + x[2]*x[3]^2*x[4]*x[5]^2 + x[2]^2*x[3]^2*x[4]*x[5]^2 - x[5]^3 - x[3]*x[5]^3 - x[2]^2*x[3]*x[5]*x[6] + x[2]*x[5]^2*x[6] + 2*x[2]*x[3]*x[5]^2*x[6] + x[2]*x[4]*x[5]^2*x[6] + x[2]*x[3]*x[4]*x[5]^2*x[6] - x[2]^2*x[3]*x[5]*x[6]^2 - x[2]^2*x[3]*x[4]*x[5]*x[6]^2 + x[2]^2*x[3]^2*x[4]*x[5]*x[7] + x[2]^3*x[3]^2*x[4]*x[5]*x[7] - x[2]*x[5]^2*x[7] - 2*x[2]*x[3]*x[5]^2*x[7] - x[2]^2*x[3]*x[5]^2*x[7] - x[2]*x[4]*x[5]^2*x[7] - 2*x[2]*x[3]*x[4]*x[5]^2*x[7] - x[2]^2*x[3]*x[4]*x[5]^2*x[7] - x[2]*x[3]^2*x[4]*x[5]^2*x[7] - x[2]^2*x[3]^2*x[4]*x[5]^2*x[7] + x[2]^2*x[3]*x[5]*x[6]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] - x[2]*x[3]*x[4]*x[5]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[8] - x[2]^2*x[3]^2*x[4]*x[5]*x[8] + x[5]^2*x[8] + x[3]*x[5]^2*x[8] + x[2]^2*x[3]^2*x[4]*x[6]*x[8] + x[2]^3*x[3]^2*x[4]*x[6]*x[8] - x[2]*x[5]*x[6]*x[8] - 2*x[2]*x[3]*x[5]*x[6]*x[8] - x[2]*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[6]^2*x[8] + x[2]^2*x[3]*x[4]*x[6]^2*x[8]))/(x[1]^2*x[2]*x[3]^2*(-(x[2]*x[4]*x[5]) - x[2]*x[3]*x[4]*x[5] - x[2]^2*x[3]*x[4]*x[5] + x[4]*x[5]^2 + x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 + x[2]*x[4]*x[5]*x[6] + x[5]^2*x[6] - x[2]*x[5]*x[6]^2 - x[2]*x[4]*x[5]*x[6]^2 + x[2]*x[3]*x[4]*x[5]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[4]*x[5]^2*x[7] - x[3]*x[4]*x[5]^2*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7] + x[2]*x[5]*x[6]*x[7] + x[2]*x[4]*x[5]*x[6]*x[7] - x[4]*x[5]*x[8] - x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8] + x[2]^2*x[3]*x[4]*x[6]*x[8] - x[5]*x[6]*x[8] + x[2]*x[6]^2*x[8] + x[2]*x[4]*x[6]^2*x[8])^2)

==> output/H2.txt <==
(-16*x[5]*(-x[5] - x[3]*x[5] + x[2]*x[3]*x[6])*(x[2]*x[5] - x[5]^2 + x[2]*x[5]*x[6] + x[2]*x[4]*x[5]*x[6] - x[2]*x[5]*x[7] - x[2]*x[4]*x[5]*x[7] + x[5]*x[8] - x[2]*x[6]*x[8] - x[2]*x[4]*x[6]*x[8]))/(x[1]^2*x[2]*x[3]^2*(-(x[2]*x[4]*x[5]) - x[2]*x[3]*x[4]*x[5] - x[2]^2*x[3]*x[4]*x[5] + x[4]*x[5]^2 + x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 + x[2]*x[4]*x[5]*x[6] + x[5]^2*x[6] - x[2]*x[5]*x[6]^2 - x[2]*x[4]*x[5]*x[6]^2 + x[2]*x[3]*x[4]*x[5]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[4]*x[5]^2*x[7] - x[3]*x[4]*x[5]^2*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7] + x[2]*x[5]*x[6]*x[7] + x[2]*x[4]*x[5]*x[6]*x[7] - x[4]*x[5]*x[8] - x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8] + x[2]^2*x[3]*x[4]*x[6]*x[8] - x[5]*x[6]*x[8] + x[2]*x[6]^2*x[8] + x[2]*x[4]*x[6]^2*x[8])^2)

==> output/H3.txt <==
(x[5]^2*(-1 + x[7])*(x[2]*x[4]*x[5] + x[2]*x[3]*x[4]*x[5] + x[2]^2*x[3]*x[4]*x[5] - x[4]*x[5]^2 - x[3]*x[4]*x[5]^2 - x[2]*x[3]*x[4]*x[5]^2 - x[2]*x[4]*x[5]*x[6] - x[5]^2*x[6] + x[2]*x[5]*x[6]^2 + x[2]*x[4]*x[5]*x[6]^2 - x[2]*x[3]*x[4]*x[5]*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[7] + x[5]^2*x[7] + x[4]*x[5]^2*x[7] + x[3]*x[4]*x[5]^2*x[7] + x[2]*x[3]*x[4]*x[5]^2*x[7] - x[2]*x[5]*x[6]*x[7] - x[2]*x[4]*x[5]*x[6]*x[7] + x[4]*x[5]*x[8] + x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[6]*x[8] + x[5]*x[6]*x[8] - x[2]*x[6]^2*x[8] - x[2]*x[4]*x[6]^2*x[8]))/(16*(x[5] - x[2]*x[6])*(-(x[2]*x[4]*x[5]^2) - x[2]*x[3]*x[4]*x[5]^2 - x[2]^2*x[3]*x[4]*x[5]^2 + x[4]*x[5]^3 + x[3]*x[4]*x[5]^3 + x[2]*x[3]*x[4]*x[5]^3 + x[2]^2*x[3]*x[4]*x[5]*x[6] - 2*x[2]*x[3]*x[4]*x[5]^2*x[6] + x[5]^3*x[6] + x[4]*x[5]^3*x[6] + x[3]*x[4]*x[5]^3*x[6] + x[2]*x[4]*x[5]^2*x[7] + 2*x[2]*x[3]*x[4]*x[5]^2*x[7] + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7] - x[5]^3*x[7] - 2*x[4]*x[5]^3*x[7] - 2*x[3]*x[4]*x[5]^3*x[7] - 2*x[2]*x[3]*x[4]*x[5]^3*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] + 2*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[7] - x[5]^3*x[6]*x[7] - x[4]*x[5]^3*x[6]*x[7] - x[3]*x[4]*x[5]^3*x[6]*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2 + x[5]^3*x[7]^2 + x[4]*x[5]^3*x[7]^2 + x[3]*x[4]*x[5]^3*x[7]^2 + x[2]*x[3]*x[4]*x[5]^3*x[7]^2 - x[4]*x[5]^2*x[8] - x[3]*x[4]*x[5]^2*x[8] - x[2]*x[3]*x[4]*x[5]^2*x[8] + x[2]*x[4]*x[5]*x[6]*x[8] + 3*x[2]*x[3]*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8] - x[5]^2*x[6]*x[8] - 2*x[4]*x[5]^2*x[6]*x[8] - 2*x[3]*x[4]*x[5]^2*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[6]^2*x[8] + x[2]*x[3]*x[4]*x[5]*x[6]^2*x[8] + x[4]*x[5]^2*x[7]*x[8] + x[3]*x[4]*x[5]^2*x[7]*x[8] + x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8] - 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] + x[5]^2*x[6]*x[7]*x[8] + x[4]*x[5]^2*x[6]*x[7]*x[8] + x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8] + x[4]*x[5]*x[6]*x[8]^2 + x[3]*x[4]*x[5]*x[6]*x[8]^2 - x[2]*x[3]*x[4]*x[6]^2*x[8]^2))

==> output/H4.txt <==
-(x[5]*(x[2]*x[4]*x[5] + x[2]*x[3]*x[4]*x[5] + x[2]^2*x[3]*x[4]*x[5] - x[4]*x[5]^2 - x[3]*x[4]*x[5]^2 - x[2]*x[3]*x[4]*x[5]^2 - x[2]*x[4]*x[5]*x[6] - x[5]^2*x[6] + x[2]*x[5]*x[6]^2 + x[2]*x[4]*x[5]*x[6]^2 - x[2]*x[3]*x[4]*x[5]*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[7] + x[5]^2*x[7] + x[4]*x[5]^2*x[7] + x[3]*x[4]*x[5]^2*x[7] + x[2]*x[3]*x[4]*x[5]^2*x[7] - x[2]*x[5]*x[6]*x[7] - x[2]*x[4]*x[5]*x[6]*x[7] + x[4]*x[5]*x[8] + x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[6]*x[8] + x[5]*x[6]*x[8] - x[2]*x[6]^2*x[8] - x[2]*x[4]*x[6]^2*x[8])*(2*x[2]*x[5]^2 + 2*x[2]*x[3]*x[5]^2 + 2*x[2]^2*x[3]*x[5]^2 - 2*x[5]^3 - 2*x[3]*x[5]^3 - 2*x[2]*x[3]*x[5]^3 - x[2]^2*x[5]*x[6] - 2*x[2]^2*x[3]*x[5]*x[6] - x[2]^3*x[3]*x[5]*x[6] + x[2]*x[5]^2*x[6] + 3*x[2]*x[3]*x[5]^2*x[6] + 2*x[2]^2*x[3]*x[5]^2*x[6] + x[2]^3*x[3]*x[6]^2 - x[2]^2*x[3]*x[5]*x[6]^2 - x[2]*x[5]^2*x[7] - 2*x[2]*x[3]*x[5]^2*x[7] - 3*x[2]^2*x[3]*x[5]^2*x[7] + x[5]^3*x[7] + x[3]*x[5]^3*x[7] + 2*x[2]*x[3]*x[5]^3*x[7] + x[2]^3*x[3]*x[5]*x[6]*x[7] - x[2]*x[3]*x[5]^2*x[6]*x[7] - 2*x[2]^2*x[3]*x[5]^2*x[6]*x[7] + x[2]*x[3]*x[5]^2*x[7]^2 + x[2]^2*x[3]*x[5]^2*x[7]^2 + 2*x[5]^2*x[8] + 2*x[3]*x[5]^2*x[8] + 2*x[2]*x[3]*x[5]^2*x[8] - x[2]*x[5]*x[6]*x[8] - 3*x[2]*x[3]*x[5]*x[6]*x[8] - 2*x[2]^2*x[3]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[6]^2*x[8] - x[5]^2*x[7]*x[8] - x[3]*x[5]^2*x[7]*x[8] - 2*x[2]*x[3]*x[5]^2*x[7]*x[8] + x[2]*x[3]*x[5]*x[6]*x[7]*x[8] + 2*x[2]^2*x[3]*x[5]*x[6]*x[7]*x[8]))/(16*(x[5] - x[2]*x[6])*(-(x[2]*x[5]) - x[2]*x[3]*x[5] - x[2]^2*x[3]*x[5] + x[5]^2 + x[3]*x[5]^2 + x[2]*x[3]*x[5]^2 - x[2]*x[3]*x[5]*x[6] - x[2]^2*x[3]*x[5]*x[6] + x[2]*x[3]*x[5]*x[7] + x[2]^2*x[3]*x[5]*x[7] - x[5]*x[8] - x[3]*x[5]*x[8] - x[2]*x[3]*x[5]*x[8] + x[2]*x[3]*x[6]*x[8] + x[2]^2*x[3]*x[6]*x[8])*(-(x[2]*x[4]*x[5]^2) - x[2]*x[3]*x[4]*x[5]^2 - x[2]^2*x[3]*x[4]*x[5]^2 + x[4]*x[5]^3 + x[3]*x[4]*x[5]^3 + x[2]*x[3]*x[4]*x[5]^3 + x[2]^2*x[3]*x[4]*x[5]*x[6] - 2*x[2]*x[3]*x[4]*x[5]^2*x[6] + x[5]^3*x[6] + x[4]*x[5]^3*x[6] + x[3]*x[4]*x[5]^3*x[6] + x[2]*x[4]*x[5]^2*x[7] + 2*x[2]*x[3]*x[4]*x[5]^2*x[7] + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7] - x[5]^3*x[7] - 2*x[4]*x[5]^3*x[7] - 2*x[3]*x[4]*x[5]^3*x[7] - 2*x[2]*x[3]*x[4]*x[5]^3*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] + 2*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[7] - x[5]^3*x[6]*x[7] - x[4]*x[5]^3*x[6]*x[7] - x[3]*x[4]*x[5]^3*x[6]*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2 + x[5]^3*x[7]^2 + x[4]*x[5]^3*x[7]^2 + x[3]*x[4]*x[5]^3*x[7]^2 + x[2]*x[3]*x[4]*x[5]^3*x[7]^2 - x[4]*x[5]^2*x[8] - x[3]*x[4]*x[5]^2*x[8] - x[2]*x[3]*x[4]*x[5]^2*x[8] + x[2]*x[4]*x[5]*x[6]*x[8] + 3*x[2]*x[3]*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8] - x[5]^2*x[6]*x[8] - 2*x[4]*x[5]^2*x[6]*x[8] - 2*x[3]*x[4]*x[5]^2*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[6]^2*x[8] + x[2]*x[3]*x[4]*x[5]*x[6]^2*x[8] + x[4]*x[5]^2*x[7]*x[8] + x[3]*x[4]*x[5]^2*x[7]*x[8] + x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8] - 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] + x[5]^2*x[6]*x[7]*x[8] + x[4]*x[5]^2*x[6]*x[7]*x[8] + x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8] + x[4]*x[5]*x[6]*x[8]^2 + x[3]*x[4]*x[5]*x[6]*x[8]^2 - x[2]*x[3]*x[4]*x[6]^2*x[8]^2))

==> output/H5.txt <==
-(x[5]*(x[2]*x[4]*x[5] + 2*x[2]*x[3]*x[4]*x[5] + x[2]^2*x[3]*x[4]*x[5] + x[2]*x[3]^2*x[4]*x[5] + x[2]^2*x[3]^2*x[4]*x[5] - x[4]*x[5]^2 - 2*x[3]*x[4]*x[5]^2 - x[2]*x[3]*x[4]*x[5]^2 - x[3]^2*x[4]*x[5]^2 - x[2]*x[3]^2*x[4]*x[5]^2 - x[2]^2*x[3]*x[4]*x[6] - x[2]*x[5]*x[6] - 2*x[2]*x[3]*x[5]*x[6] - x[2]^2*x[3]*x[5]*x[6] - x[2]*x[4]*x[5]*x[6] - x[2]*x[3]*x[4]*x[5]*x[6] - x[2]^2*x[3]*x[4]*x[5]*x[6] + x[2]^2*x[3]*x[6]^2 + x[2]^2*x[3]*x[4]*x[6]^2 - x[2]*x[3]*x[4]*x[5]*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[7] - x[2]*x[3]^2*x[4]*x[5]*x[7] - x[2]^2*x[3]^2*x[4]*x[5]*x[7] + x[5]^2*x[7] + x[3]*x[5]^2*x[7] + x[4]*x[5]^2*x[7] + 2*x[3]*x[4]*x[5]^2*x[7] + x[2]*x[3]*x[4]*x[5]^2*x[7] + x[3]^2*x[4]*x[5]^2*x[7] + x[2]*x[3]^2*x[4]*x[5]^2*x[7] + x[2]^2*x[3]*x[5]*x[6]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] + x[4]*x[5]*x[8] + 2*x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[5]*x[8] + x[3]^2*x[4]*x[5]*x[8] + x[2]*x[3]^2*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[6]*x[8] - x[2]*x[3]^2*x[4]*x[6]*x[8] - x[2]^2*x[3]^2*x[4]*x[6]*x[8])*(-(x[2]^2*x[3]*x[4]*x[5]) + x[2]*x[4]*x[5]^2 + 2*x[2]*x[3]*x[4]*x[5]^2 - x[4]*x[5]^3 - x[3]*x[4]*x[5]^3 - x[2]*x[5]^2*x[6] - x[2]*x[4]*x[5]^2*x[6] + x[2]^2*x[3]*x[4]*x[5]*x[7] + x[2]*x[5]^2*x[7] - 2*x[2]*x[3]*x[4]*x[5]^2*x[7] + x[4]*x[5]^3*x[7] + x[3]*x[4]*x[5]^3*x[7] + x[2]*x[5]^2*x[6]*x[7] + x[2]*x[4]*x[5]^2*x[6]*x[7] - x[2]*x[5]^2*x[7]^2 - x[2]*x[4]*x[5]^2*x[7]^2 - x[2]*x[4]*x[5]*x[8] - 2*x[2]*x[3]*x[4]*x[5]*x[8] + 2*x[4]*x[5]^2*x[8] + 2*x[3]*x[4]*x[5]^2*x[8] + x[2]^2*x[3]*x[4]*x[6]*x[8] + x[2]*x[5]*x[6]*x[8] + x[2]*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]*x[4]*x[5]*x[6]*x[8] + x[2]*x[3]*x[4]*x[5]*x[7]*x[8] - x[4]*x[5]^2*x[7]*x[8] - x[3]*x[4]*x[5]^2*x[7]*x[8] - x[2]*x[5]*x[6]*x[7]*x[8] - x[2]*x[4]*x[5]*x[6]*x[7]*x[8] - x[4]*x[5]*x[8]^2 - x[3]*x[4]*x[5]*x[8]^2 + x[2]*x[3]*x[4]*x[6]*x[8]^2))/(4*(x[2]^2*x[3]^2*x[4]*x[5] + x[2]^3*x[3]^2*x[4]*x[5] - x[2]*x[5]^2 - 2*x[2]*x[3]*x[5]^2 - x[2]^2*x[3]*x[5]^2 - x[2]*x[3]*x[4]*x[5]^2 - x[2]^2*x[3]*x[4]*x[5]^2 - x[2]*x[3]^2*x[4]*x[5]^2 - x[2]^2*x[3]^2*x[4]*x[5]^2 + x[5]^3 + x[3]*x[5]^3 + x[2]^2*x[3]*x[5]*x[6] - x[2]*x[5]^2*x[6] - 2*x[2]*x[3]*x[5]^2*x[6] - x[2]*x[4]*x[5]^2*x[6] - x[2]*x[3]*x[4]*x[5]^2*x[6] + x[2]^2*x[3]*x[5]*x[6]^2 + x[2]^2*x[3]*x[4]*x[5]*x[6]^2 - x[2]^2*x[3]^2*x[4]*x[5]*x[7] - x[2]^3*x[3]^2*x[4]*x[5]*x[7] + x[2]*x[5]^2*x[7] + 2*x[2]*x[3]*x[5]^2*x[7] + x[2]^2*x[3]*x[5]^2*x[7] + x[2]*x[4]*x[5]^2*x[7] + 2*x[2]*x[3]*x[4]*x[5]^2*x[7] + x[2]^2*x[3]*x[4]*x[5]^2*x[7] + x[2]*x[3]^2*x[4]*x[5]^2*x[7] + x[2]^2*x[3]^2*x[4]*x[5]^2*x[7] - x[2]^2*x[3]*x[5]*x[6]*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] + x[2]*x[3]*x[4]*x[5]*x[8] + x[2]^2*x[3]*x[4]*x[5]*x[8] + x[2]*x[3]^2*x[4]*x[5]*x[8] + x[2]^2*x[3]^2*x[4]*x[5]*x[8] - x[5]^2*x[8] - x[3]*x[5]^2*x[8] - x[2]^2*x[3]^2*x[4]*x[6]*x[8] - x[2]^3*x[3]^2*x[4]*x[6]*x[8] + x[2]*x[5]*x[6]*x[8] + 2*x[2]*x[3]*x[5]*x[6]*x[8] + x[2]*x[4]*x[5]*x[6]*x[8] + x[2]*x[3]*x[4]*x[5]*x[6]*x[8] - x[2]^2*x[3]*x[6]^2*x[8] - x[2]^2*x[3]*x[4]*x[6]^2*x[8])*(-(x[2]*x[4]*x[5]^2) - x[2]*x[3]*x[4]*x[5]^2 - x[2]^2*x[3]*x[4]*x[5]^2 + x[4]*x[5]^3 + x[3]*x[4]*x[5]^3 + x[2]*x[3]*x[4]*x[5]^3 + x[2]^2*x[3]*x[4]*x[5]*x[6] - 2*x[2]*x[3]*x[4]*x[5]^2*x[6] + x[5]^3*x[6] + x[4]*x[5]^3*x[6] + x[3]*x[4]*x[5]^3*x[6] + x[2]*x[4]*x[5]^2*x[7] + 2*x[2]*x[3]*x[4]*x[5]^2*x[7] + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7] - x[5]^3*x[7] - 2*x[4]*x[5]^3*x[7] - 2*x[3]*x[4]*x[5]^3*x[7] - 2*x[2]*x[3]*x[4]*x[5]^3*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] + 2*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[7] - x[5]^3*x[6]*x[7] - x[4]*x[5]^3*x[6]*x[7] - x[3]*x[4]*x[5]^3*x[6]*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2 + x[5]^3*x[7]^2 + x[4]*x[5]^3*x[7]^2 + x[3]*x[4]*x[5]^3*x[7]^2 + x[2]*x[3]*x[4]*x[5]^3*x[7]^2 - x[4]*x[5]^2*x[8] - x[3]*x[4]*x[5]^2*x[8] - x[2]*x[3]*x[4]*x[5]^2*x[8] + x[2]*x[4]*x[5]*x[6]*x[8] + 3*x[2]*x[3]*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8] - x[5]^2*x[6]*x[8] - 2*x[4]*x[5]^2*x[6]*x[8] - 2*x[3]*x[4]*x[5]^2*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[6]^2*x[8] + x[2]*x[3]*x[4]*x[5]*x[6]^2*x[8] + x[4]*x[5]^2*x[7]*x[8] + x[3]*x[4]*x[5]^2*x[7]*x[8] + x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8] - 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] + x[5]^2*x[6]*x[7]*x[8] + x[4]*x[5]^2*x[6]*x[7]*x[8] + x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8] + x[4]*x[5]*x[6]*x[8]^2 + x[3]*x[4]*x[5]*x[6]*x[8]^2 - x[2]*x[3]*x[4]*x[6]^2*x[8]^2))

==> output/H6.txt <==
-((x[5]*(-(x[2]*x[5]) - 2*x[2]*x[3]*x[5] - x[2]^2*x[3]*x[5] + x[5]^2 + x[3]*x[5]^2 + x[2]^2*x[3]*x[6] - x[2]*x[3]*x[5]*x[6] + x[2]*x[3]*x[5]*x[7] + x[2]^2*x[3]*x[5]*x[7] - x[5]*x[8] - x[3]*x[5]*x[8] + x[2]*x[3]*x[6]*x[8])*(-(x[2]*x[3]*x[4]*x[5]) + x[5]^2 + x[4]*x[5]^2 + x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[4]*x[5]^2*x[7] - x[3]*x[4]*x[5]^2*x[7] - x[4]*x[5]*x[8] - x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8]))/(x[1]^2*x[2]*x[3]^2*(-(x[2]*x[4]*x[5]) - x[2]*x[3]*x[4]*x[5] - x[2]^2*x[3]*x[4]*x[5] + x[4]*x[5]^2 + x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 + x[2]*x[4]*x[5]*x[6] + x[5]^2*x[6] - x[2]*x[5]*x[6]^2 - x[2]*x[4]*x[5]*x[6]^2 + x[2]*x[3]*x[4]*x[5]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[4]*x[5]^2*x[7] - x[3]*x[4]*x[5]^2*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7] + x[2]*x[5]*x[6]*x[7] + x[2]*x[4]*x[5]*x[6]*x[7] - x[4]*x[5]*x[8] - x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8] + x[2]^2*x[3]*x[4]*x[6]*x[8] - x[5]*x[6]*x[8] + x[2]*x[6]^2*x[8] + x[2]*x[4]*x[6]^2*x[8])*(x[2]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 + x[2]^2*x[3]*x[4]*x[5]^2 - x[4]*x[5]^3 - x[3]*x[4]*x[5]^3 - x[2]*x[3]*x[4]*x[5]^3 - x[2]^2*x[3]*x[4]*x[5]*x[6] + 2*x[2]*x[3]*x[4]*x[5]^2*x[6] - x[5]^3*x[6] - x[4]*x[5]^3*x[6] - x[3]*x[4]*x[5]^3*x[6] - x[2]*x[4]*x[5]^2*x[7] - 2*x[2]*x[3]*x[4]*x[5]^2*x[7] - 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7] + x[5]^3*x[7] + 2*x[4]*x[5]^3*x[7] + 2*x[3]*x[4]*x[5]^3*x[7] + 2*x[2]*x[3]*x[4]*x[5]^3*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] - 2*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[7] + x[5]^3*x[6]*x[7] + x[4]*x[5]^3*x[6]*x[7] + x[3]*x[4]*x[5]^3*x[6]*x[7] + x[2]*x[3]*x[4]*x[5]^2*x[7]^2 + x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2 - x[5]^3*x[7]^2 - x[4]*x[5]^3*x[7]^2 - x[3]*x[4]*x[5]^3*x[7]^2 - x[2]*x[3]*x[4]*x[5]^3*x[7]^2 + x[4]*x[5]^2*x[8] + x[3]*x[4]*x[5]^2*x[8] + x[2]*x[3]*x[4]*x[5]^2*x[8] - x[2]*x[4]*x[5]*x[6]*x[8] - 3*x[2]*x[3]*x[4]*x[5]*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8] + x[5]^2*x[6]*x[8] + 2*x[4]*x[5]^2*x[6]*x[8] + 2*x[3]*x[4]*x[5]^2*x[6]*x[8] + x[2]^2*x[3]*x[4]*x[6]^2*x[8] - x[2]*x[3]*x[4]*x[5]*x[6]^2*x[8] - x[4]*x[5]^2*x[7]*x[8] - x[3]*x[4]*x[5]^2*x[7]*x[8] - x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8] + 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] - x[5]^2*x[6]*x[7]*x[8] - x[4]*x[5]^2*x[6]*x[7]*x[8] - x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8] - x[4]*x[5]*x[6]*x[8]^2 - x[3]*x[4]*x[5]*x[6]*x[8]^2 + x[2]*x[3]*x[4]*x[6]^2*x[8]^2)))

==> output/README.txt <==
This is the description for the data of the two-loop six-point UT integrals on cut and the corresponding symbol letters:

******************************************************************************************

"momentum-twistor-rep.txt"

contains kinematic variables, s_{ij}, eps(i,j,k,l), Tr_+(i,j,k,l), Tr_-(i,j,k,l) in terms of our momentum twistor parameterization.

******************************************************************************************

F1, F2, F3.txt contain the functions used for the double pentagon UT integrals (Dp-a)
RFactor.txt contains the five R_i factors for the definition of the letters
H1, H2, H3, H4, H5, H6.txt are the functions used for the double box UT integrals (Dp-d)

******************************************************************************************

"alphabet.txt" 

contains the 205 letters used for the canonical differential equation on cut, in terms of the momentum twistor parametrization.

"alphabet-formal-definition.txt"

contains the traditional definitions of the 205 letters.

******************************************************************************************


dpa-DE.txt contains the cut differential equation of the Dpa's UT integrals, in terms of the d\log symbol letter form.
dpb-DE.txt, dpc-DE.txt, dpd-DE.txt, hba-DE.txt, hbb-DE.txt contain the cut differential equation for the UT integrals in the dpb, dpc, dpa, hba, hbb sectors.






==> output/RFactors.txt <==
{(x[1]^3*(-(x[2]^5*x[3]^2*x[4]*x[5]) + x[2]^4*x[3]*x[4]*x[5]^2 + 5*x[2]^4*x[3]^2*x[4]*x[5]^2 - x[2]^3*x[5]^3 - 2*x[2]^3*x[3]*x[5]^3 - x[2]^4*x[3]*x[5]^3 - x[2]^3*x[4]*x[5]^3 - 6*x[2]^3*x[3]*x[4]*x[5]^3 - x[2]^4*x[3]*x[4]*x[5]^3 - 10*x[2]^3*x[3]^2*x[4]*x[5]^3 + 3*x[2]^2*x[5]^4 + 5*x[2]^2*x[3]*x[5]^4 + 2*x[2]^3*x[3]*x[5]^4 + 3*x[2]^2*x[4]*x[5]^4 + 11*x[2]^2*x[3]*x[4]*x[5]^4 + 2*x[2]^3*x[3]*x[4]*x[5]^4 + 10*x[2]^2*x[3]^2*x[4]*x[5]^4 - 3*x[2]*x[5]^5 - 4*x[2]*x[3]*x[5]^5 - x[2]^2*x[3]*x[5]^5 - 3*x[2]*x[4]*x[5]^5 - 8*x[2]*x[3]*x[4]*x[5]^5 - x[2]^2*x[3]*x[4]*x[5]^5 - 5*x[2]*x[3]^2*x[4]*x[5]^5 + x[5]^6 + x[3]*x[5]^6 + x[4]*x[5]^6 + 2*x[3]*x[4]*x[5]^6 + x[3]^2*x[4]*x[5]^6 + x[2]^5*x[3]^2*x[4]*x[5]*x[7] + x[2]^4*x[3]*x[5]^2*x[7] - 5*x[2]^4*x[3]^2*x[4]*x[5]^2*x[7] + x[2]^3*x[5]^3*x[7] + 2*x[2]^4*x[3]*x[5]^3*x[7] + x[2]^3*x[4]*x[5]^3*x[7] + 4*x[2]^3*x[3]*x[4]*x[5]^3*x[7] + 2*x[2]^4*x[3]*x[4]*x[5]^3*x[7] + 10*x[2]^3*x[3]^2*x[4]*x[5]^3*x[7] - 3*x[2]^2*x[5]^4*x[7] - 4*x[2]^2*x[3]*x[5]^4*x[7] - 4*x[2]^3*x[3]*x[5]^4*x[7] - 3*x[2]^2*x[4]*x[5]^4*x[7] - 10*x[2]^2*x[3]*x[4]*x[5]^4*x[7] - 4*x[2]^3*x[3]*x[4]*x[5]^4*x[7] - 10*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7] + 3*x[2]*x[5]^5*x[7] + 4*x[2]*x[3]*x[5]^5*x[7] + 2*x[2]^2*x[3]*x[5]^5*x[7] + 3*x[2]*x[4]*x[5]^5*x[7] + 8*x[2]*x[3]*x[4]*x[5]^5*x[7] + 2*x[2]^2*x[3]*x[4]*x[5]^5*x[7] + 5*x[2]*x[3]^2*x[4]*x[5]^5*x[7] - x[5]^6*x[7] - x[3]*x[5]^6*x[7] - x[4]*x[5]^6*x[7] - 2*x[3]*x[4]*x[5]^6*x[7] - x[3]^2*x[4]*x[5]^6*x[7] - x[2]^4*x[3]*x[5]^2*x[7]^2 - x[2]^4*x[3]*x[4]*x[5]^2*x[7]^2 + 2*x[2]^3*x[3]*x[5]^3*x[7]^2 - x[2]^4*x[3]*x[5]^3*x[7]^2 + 2*x[2]^3*x[3]*x[4]*x[5]^3*x[7]^2 - x[2]^4*x[3]*x[4]*x[5]^3*x[7]^2 - x[2]^2*x[3]*x[5]^4*x[7]^2 + 2*x[2]^3*x[3]*x[5]^4*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^4*x[7]^2 + 2*x[2]^3*x[3]*x[4]*x[5]^4*x[7]^2 - x[2]^2*x[3]*x[5]^5*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^5*x[7]^2 - x[2]^4*x[3]*x[4]*x[5]*x[8] - x[2]^4*x[3]^2*x[4]*x[5]*x[8] + 2*x[2]^5*x[3]^2*x[4]*x[5]*x[8] - x[2]^3*x[5]^2*x[8] - 2*x[2]^3*x[3]*x[5]^2*x[8] - x[2]^4*x[3]*x[5]^2*x[8] - x[2]^3*x[4]*x[5]^2*x[8] + 2*x[2]^3*x[3]*x[4]*x[5]^2*x[8] - 3*x[2]^4*x[3]*x[4]*x[5]^2*x[8] + 6*x[2]^3*x[3]^2*x[4]*x[5]^2*x[8] - 6*x[2]^4*x[3]^2*x[4]*x[5]^2*x[8] - 2*x[2]^2*x[5]^3*x[8] - x[2]^3*x[5]^3*x[8] - 4*x[2]^2*x[3]*x[5]^3*x[8] - 4*x[2]^3*x[3]*x[5]^3*x[8] - x[2]^4*x[3]*x[5]^3*x[8] - 2*x[2]^2*x[4]*x[5]^3*x[8] - x[2]^3*x[4]*x[5]^3*x[8] - 12*x[2]^2*x[3]*x[4]*x[5]^3*x[8] - x[2]^4*x[3]*x[4]*x[5]^3*x[8] - 12*x[2]^2*x[3]^2*x[4]*x[5]^3*x[8] + 6*x[2]^3*x[3]^2*x[4]*x[5]^3*x[8] + 6*x[2]*x[5]^4*x[8] + x[2]^2*x[5]^4*x[8] + 8*x[2]*x[3]*x[5]^4*x[8] + 3*x[2]^2*x[3]*x[5]^4*x[8] + 6*x[2]*x[4]*x[5]^4*x[8] + x[2]^2*x[4]*x[5]^4*x[8] + 16*x[2]*x[3]*x[4]*x[5]^4*x[8] + x[2]^2*x[3]*x[4]*x[5]^4*x[8] + 10*x[2]*x[3]^2*x[4]*x[5]^4*x[8] - 2*x[2]^2*x[3]^2*x[4]*x[5]^4*x[8] - 3*x[5]^5*x[8] - 3*x[3]*x[5]^5*x[8] - 3*x[4]*x[5]^5*x[8] - 6*x[3]*x[4]*x[5]^5*x[8] - 3*x[3]^2*x[4]*x[5]^5*x[8] + x[2]^5*x[3]^2*x[4]*x[6]*x[8] + 2*x[2]^4*x[3]*x[5]*x[6]*x[8] + 2*x[2]^4*x[3]*x[4]*x[5]*x[6]*x[8] - 4*x[2]^4*x[3]^2*x[4]*x[5]*x[6]*x[8] + x[2]^3*x[5]^2*x[6]*x[8] + 2*x[2]^3*x[3]*x[5]^2*x[6]*x[8] + 4*x[2]^4*x[3]*x[5]^2*x[6]*x[8] + x[2]^3*x[4]*x[5]^2*x[6]*x[8] + 2*x[2]^3*x[3]*x[4]*x[5]^2*x[6]*x[8] + 4*x[2]^4*x[3]*x[4]*x[5]^2*x[6]*x[8] + 6*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[8] - 2*x[2]^2*x[5]^3*x[6]*x[8] - 6*x[2]^2*x[3]*x[5]^3*x[6]*x[8] - 4*x[2]^3*x[3]*x[5]^3*x[6]*x[8] - 2*x[2]^2*x[4]*x[5]^3*x[6]*x[8] - 6*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[8] - 4*x[2]^3*x[3]*x[4]*x[5]^3*x[6]*x[8] - 4*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[8] + x[2]*x[5]^4*x[6]*x[8] + 2*x[2]*x[3]*x[5]^4*x[6]*x[8] + x[2]*x[4]*x[5]^4*x[6]*x[8] + 2*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[8] + x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[8] - x[2]^4*x[3]*x[5]*x[6]^2*x[8] - x[2]^4*x[3]*x[4]*x[5]*x[6]^2*x[8] + 2*x[2]^3*x[3]*x[5]^2*x[6]^2*x[8] + 2*x[2]^3*x[3]*x[4]*x[5]^2*x[6]^2*x[8] - x[2]^2*x[3]*x[5]^3*x[6]^2*x[8] - x[2]^2*x[3]*x[4]*x[5]^3*x[6]^2*x[8] - 2*x[2]^5*x[3]^2*x[4]*x[5]*x[7]*x[8] + x[2]^3*x[5]^2*x[7]*x[8] + 2*x[2]^3*x[3]*x[5]^2*x[7]*x[8] + x[2]^3*x[4]*x[5]^2*x[7]*x[8] + 2*x[2]^3*x[3]*x[4]*x[5]^2*x[7]*x[8] + 2*x[2]^4*x[3]*x[4]*x[5]^2*x[7]*x[8] - 2*x[2]^3*x[3]^2*x[4]*x[5]^2*x[7]*x[8] + 6*x[2]^4*x[3]^2*x[4]*x[5]^2*x[7]*x[8] + x[2]^2*x[5]^3*x[7]*x[8] + x[2]^3*x[5]^3*x[7]*x[8] + 4*x[2]^2*x[3]*x[5]^3*x[7]*x[8] + 8*x[2]^3*x[3]*x[5]^3*x[7]*x[8] + 2*x[2]^4*x[3]*x[5]^3*x[7]*x[8] + x[2]^2*x[4]*x[5]^3*x[7]*x[8] + x[2]^3*x[4]*x[5]^3*x[7]*x[8] + 6*x[2]^2*x[3]*x[4]*x[5]^3*x[7]*x[8] + 4*x[2]^3*x[3]*x[4]*x[5]^3*x[7]*x[8] + 2*x[2]^4*x[3]*x[4]*x[5]^3*x[7]*x[8] + 6*x[2]^2*x[3]^2*x[4]*x[5]^3*x[7]*x[8] - 6*x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]*x[8] - 4*x[2]*x[5]^4*x[7]*x[8] - x[2]^2*x[5]^4*x[7]*x[8] - 6*x[2]*x[3]*x[5]^4*x[7]*x[8] - 4*x[2]^2*x[3]*x[5]^4*x[7]*x[8] - 4*x[2]*x[4]*x[5]^4*x[7]*x[8] - x[2]^2*x[4]*x[5]^4*x[7]*x[8] - 10*x[2]*x[3]*x[4]*x[5]^4*x[7]*x[8] - 2*x[2]^2*x[3]*x[4]*x[5]^4*x[7]*x[8] - 6*x[2]*x[3]^2*x[4]*x[5]^4*x[7]*x[8] + 2*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]*x[8] + 2*x[5]^5*x[7]*x[8] + 2*x[3]*x[5]^5*x[7]*x[8] + 2*x[4]*x[5]^5*x[7]*x[8] + 4*x[3]*x[4]*x[5]^5*x[7]*x[8] + 2*x[3]^2*x[4]*x[5]^5*x[7]*x[8] - 2*x[2]^4*x[3]*x[5]*x[6]*x[7]*x[8] - 2*x[2]^4*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] - 4*x[2]^4*x[3]*x[5]^2*x[6]*x[7]*x[8] - 4*x[2]^4*x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8] + 2*x[2]^2*x[3]*x[5]^3*x[6]*x[7]*x[8] + 4*x[2]^3*x[3]*x[5]^3*x[6]*x[7]*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8] + 4*x[2]^3*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8] + x[2]^4*x[3]*x[5]^2*x[7]^2*x[8] + x[2]^4*x[3]*x[4]*x[5]^2*x[7]^2*x[8] - x[2]^2*x[3]*x[5]^3*x[7]^2*x[8] - 4*x[2]^3*x[3]*x[5]^3*x[7]^2*x[8] - x[2]^4*x[3]*x[5]^3*x[7]^2*x[8] - x[2]^2*x[3]*x[4]*x[5]^3*x[7]^2*x[8] - 4*x[2]^3*x[3]*x[4]*x[5]^3*x[7]^2*x[8] - x[2]^4*x[3]*x[4]*x[5]^3*x[7]^2*x[8] + x[2]^2*x[3]*x[5]^4*x[7]^2*x[8] + x[2]^2*x[3]*x[4]*x[5]^4*x[7]^2*x[8] + 2*x[2]^4*x[3]*x[4]*x[5]*x[8]^2 + 2*x[2]^4*x[3]^2*x[4]*x[5]*x[8]^2 - x[2]^5*x[3]^2*x[4]*x[5]*x[8]^2 - x[2]^2*x[5]^2*x[8]^2 + x[2]^3*x[5]^2*x[8]^2 - x[2]^2*x[3]*x[5]^2*x[8]^2 + 2*x[2]^3*x[3]*x[5]^2*x[8]^2 + x[2]^4*x[3]*x[5]^2*x[8]^2 - x[2]^2*x[4]*x[5]^2*x[8]^2 + x[2]^3*x[4]*x[5]^2*x[8]^2 + x[2]^2*x[3]*x[4]*x[5]^2*x[8]^2 - 2*x[2]^3*x[3]*x[4]*x[5]^2*x[8]^2 + 2*x[2]^4*x[3]*x[4]*x[5]^2*x[8]^2 + 2*x[2]^2*x[3]^2*x[4]*x[5]^2*x[8]^2 - 6*x[2]^3*x[3]^2*x[4]*x[5]^2*x[8]^2 + x[2]^4*x[3]^2*x[4]*x[5]^2*x[8]^2 - 3*x[2]*x[5]^3*x[8]^2 - 2*x[2]^2*x[5]^3*x[8]^2 - 4*x[2]*x[3]*x[5]^3*x[8]^2 - 3*x[2]^2*x[3]*x[5]^3*x[8]^2 - 3*x[2]*x[4]*x[5]^3*x[8]^2 - 2*x[2]^2*x[4]*x[5]^3*x[8]^2 - 8*x[2]*x[3]*x[4]*x[5]^3*x[8]^2 + x[2]^2*x[3]*x[4]*x[5]^3*x[8]^2 - 5*x[2]*x[3]^2*x[4]*x[5]^3*x[8]^2 + 4*x[2]^2*x[3]^2*x[4]*x[5]^3*x[8]^2 + 3*x[5]^4*x[8]^2 + 3*x[3]*x[5]^4*x[8]^2 + 3*x[4]*x[5]^4*x[8]^2 + 6*x[3]*x[4]*x[5]^4*x[8]^2 + 3*x[3]^2*x[4]*x[5]^4*x[8]^2 - 2*x[2]^5*x[3]^2*x[4]*x[6]*x[8]^2 + x[2]^3*x[5]*x[6]*x[8]^2 + 2*x[2]^3*x[3]*x[5]*x[6]*x[8]^2 - 2*x[2]^4*x[3]*x[5]*x[6]*x[8]^2 + x[2]^3*x[4]*x[5]*x[6]*x[8]^2 + 2*x[2]^3*x[3]*x[4]*x[5]*x[6]*x[8]^2 - 2*x[2]^4*x[3]*x[4]*x[5]*x[6]*x[8]^2 - 2*x[2]^3*x[3]^2*x[4]*x[5]*x[6]*x[8]^2 + 4*x[2]^4*x[3]^2*x[4]*x[5]*x[6]*x[8]^2 + 2*x[2]^2*x[5]^2*x[6]*x[8]^2 + x[2]^3*x[5]^2*x[6]*x[8]^2 + 6*x[2]^2*x[3]*x[5]^2*x[6]*x[8]^2 + 6*x[2]^3*x[3]*x[5]^2*x[6]*x[8]^2 + 2*x[2]^2*x[4]*x[5]^2*x[6]*x[8]^2 + x[2]^3*x[4]*x[5]^2*x[6]*x[8]^2 + 6*x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[8]^2 + 6*x[2]^3*x[3]*x[4]*x[5]^2*x[6]*x[8]^2 + 4*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^2 - 2*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^2 - 2*x[2]*x[5]^3*x[6]*x[8]^2 - 4*x[2]*x[3]*x[5]^3*x[6]*x[8]^2 - 2*x[2]*x[4]*x[5]^3*x[6]*x[8]^2 - 4*x[2]*x[3]*x[4]*x[5]^3*x[6]*x[8]^2 - 2*x[2]*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^2 - x[2]^4*x[3]*x[6]^2*x[8]^2 - x[2]^4*x[3]*x[4]*x[6]^2*x[8]^2 - 2*x[2]^3*x[3]*x[5]*x[6]^2*x[8]^2 - x[2]^4*x[3]*x[5]*x[6]^2*x[8]^2 - 2*x[2]^3*x[3]*x[4]*x[5]*x[6]^2*x[8]^2 - x[2]^4*x[3]*x[4]*x[5]*x[6]^2*x[8]^2 + 2*x[2]^2*x[3]*x[5]^2*x[6]^2*x[8]^2 + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[6]^2*x[8]^2 + x[2]^5*x[3]^2*x[4]*x[5]*x[7]*x[8]^2 - x[2]^3*x[5]^2*x[7]*x[8]^2 - 2*x[2]^3*x[3]*x[5]^2*x[7]*x[8]^2 - x[2]^4*x[3]*x[5]^2*x[7]*x[8]^2 - x[2]^3*x[4]*x[5]^2*x[7]*x[8]^2 - 2*x[2]^3*x[3]*x[4]*x[5]^2*x[7]*x[8]^2 - 2*x[2]^4*x[3]*x[4]*x[5]^2*x[7]*x[8]^2 + 2*x[2]^3*x[3]^2*x[4]*x[5]^2*x[7]*x[8]^2 - x[2]^4*x[3]^2*x[4]*x[5]^2*x[7]*x[8]^2 + x[2]*x[5]^3*x[7]*x[8]^2 + x[2]^2*x[5]^3*x[7]*x[8]^2 + 2*x[2]*x[3]*x[5]^3*x[7]*x[8]^2 + 2*x[2]^2*x[3]*x[5]^3*x[7]*x[8]^2 + x[2]*x[4]*x[5]^3*x[7]*x[8]^2 + x[2]^2*x[4]*x[5]^3*x[7]*x[8]^2 + 2*x[2]*x[3]*x[4]*x[5]^3*x[7]*x[8]^2 + x[2]*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^2 - 2*x[2]^2*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^2 - x[5]^4*x[7]*x[8]^2 - x[3]*x[5]^4*x[7]*x[8]^2 - x[4]*x[5]^4*x[7]*x[8]^2 - 2*x[3]*x[4]*x[5]^4*x[7]*x[8]^2 - x[3]^2*x[4]*x[5]^4*x[7]*x[8]^2 + 2*x[2]^4*x[3]*x[5]*x[6]*x[7]*x[8]^2 + 2*x[2]^4*x[3]*x[4]*x[5]*x[6]*x[7]*x[8]^2 - 2*x[2]^2*x[3]*x[5]^2*x[6]*x[7]*x[8]^2 - 4*x[2]^3*x[3]*x[5]^2*x[6]*x[7]*x[8]^2 - 2*x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 - 4*x[2]^3*x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 - x[2]^4*x[3]*x[4]*x[5]*x[8]^3 - x[2]^4*x[3]^2*x[4]*x[5]*x[8]^3 + x[2]^2*x[5]^2*x[8]^3 + x[2]^2*x[3]*x[5]^2*x[8]^3 + x[2]^2*x[4]*x[5]^2*x[8]^3 - x[2]^2*x[3]*x[4]*x[5]^2*x[8]^3 - 2*x[2]^2*x[3]^2*x[4]*x[5]^2*x[8]^3 - x[5]^3*x[8]^3 - x[3]*x[5]^3*x[8]^3 - x[4]*x[5]^3*x[8]^3 - 2*x[3]*x[4]*x[5]^3*x[8]^3 - x[3]^2*x[4]*x[5]^3*x[8]^3 + x[2]^5*x[3]^2*x[4]*x[6]*x[8]^3 - x[2]^3*x[5]*x[6]*x[8]^3 - 2*x[2]^3*x[3]*x[5]*x[6]*x[8]^3 - x[2]^3*x[4]*x[5]*x[6]*x[8]^3 - 2*x[2]^3*x[3]*x[4]*x[5]*x[6]*x[8]^3 + 2*x[2]^3*x[3]^2*x[4]*x[5]*x[6]*x[8]^3 + x[2]*x[5]^2*x[6]*x[8]^3 + 2*x[2]*x[3]*x[5]^2*x[6]*x[8]^3 + x[2]*x[4]*x[5]^2*x[6]*x[8]^3 + 2*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[8]^3 + x[2]*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^3 + x[2]^4*x[3]*x[6]^2*x[8]^3 + x[2]^4*x[3]*x[4]*x[6]^2*x[8]^3 - x[2]^2*x[3]*x[5]*x[6]^2*x[8]^3 - x[2]^2*x[3]*x[4]*x[5]*x[6]^2*x[8]^3))/(8*x[2]*x[5]*(-x[2]^2 + 2*x[2]*x[5] - x[5]^2 + x[2]^2*x[8] + x[5]*x[8])), -(x[1]^3*(-(x[2]^5*x[3]^4*x[4]*x[5]^3) + x[2]^4*x[3]^3*x[4]*x[5]^4 + 3*x[2]^4*x[3]^4*x[4]*x[5]^4 - x[2]^5*x[3]^4*x[4]*x[5]^4 - x[2]^3*x[3]^2*x[5]^5 - 2*x[2]^3*x[3]^3*x[5]^5 - x[2]^4*x[3]^3*x[5]^5 - x[2]^3*x[3]^2*x[4]*x[5]^5 - 4*x[2]^3*x[3]^3*x[4]*x[5]^5 - 3*x[2]^3*x[3]^4*x[4]*x[5]^5 + 3*x[2]^4*x[3]^4*x[4]*x[5]^5 + x[2]^2*x[3]^2*x[5]^6 - x[2]^3*x[3]^2*x[5]^6 + x[2]^2*x[3]^3*x[5]^6 - 2*x[2]^3*x[3]^3*x[5]^6 - x[2]^4*x[3]^3*x[5]^6 + x[2]^2*x[3]^2*x[4]*x[5]^6 - x[2]^3*x[3]^2*x[4]*x[5]^6 + 2*x[2]^2*x[3]^3*x[4]*x[5]^6 - 4*x[2]^3*x[3]^3*x[4]*x[5]^6 - x[2]^4*x[3]^3*x[4]*x[5]^6 + x[2]^2*x[3]^4*x[4]*x[5]^6 - 3*x[2]^3*x[3]^4*x[4]*x[5]^6 + x[2]^2*x[3]^2*x[5]^7 + x[2]^2*x[3]^3*x[5]^7 + x[2]^2*x[3]^2*x[4]*x[5]^7 + 2*x[2]^2*x[3]^3*x[4]*x[5]^7 + x[2]^2*x[3]^4*x[4]*x[5]^7 + 3*x[2]^5*x[3]^4*x[4]*x[5]^3*x[7] + x[2]^4*x[3]^3*x[5]^4*x[7] - 2*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7] - 9*x[2]^4*x[3]^4*x[4]*x[5]^4*x[7] + 3*x[2]^5*x[3]^4*x[4]*x[5]^4*x[7] + 3*x[2]^3*x[3]^2*x[5]^5*x[7] + 6*x[2]^3*x[3]^3*x[5]^5*x[7] + 5*x[2]^4*x[3]^3*x[5]^5*x[7] + 3*x[2]^3*x[3]^2*x[4]*x[5]^5*x[7] + 12*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7] + 2*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7] + 9*x[2]^3*x[3]^4*x[4]*x[5]^5*x[7] - 9*x[2]^4*x[3]^4*x[4]*x[5]^5*x[7] - 3*x[2]^2*x[3]^2*x[5]^6*x[7] + 3*x[2]^3*x[3]^2*x[5]^6*x[7] - 3*x[2]^2*x[3]^3*x[5]^6*x[7] + 6*x[2]^3*x[3]^3*x[5]^6*x[7] + 4*x[2]^4*x[3]^3*x[5]^6*x[7] - 3*x[2]^2*x[3]^2*x[4]*x[5]^6*x[7] + 3*x[2]^3*x[3]^2*x[4]*x[5]^6*x[7] - 6*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7] + 12*x[2]^3*x[3]^3*x[4]*x[5]^6*x[7] + 4*x[2]^4*x[3]^3*x[4]*x[5]^6*x[7] - 3*x[2]^2*x[3]^4*x[4]*x[5]^6*x[7] + 9*x[2]^3*x[3]^4*x[4]*x[5]^6*x[7] - 3*x[2]^2*x[3]^2*x[5]^7*x[7] - 3*x[2]^2*x[3]^3*x[5]^7*x[7] - 3*x[2]^2*x[3]^2*x[4]*x[5]^7*x[7] - 6*x[2]^2*x[3]^3*x[4]*x[5]^7*x[7] - 3*x[2]^2*x[3]^4*x[4]*x[5]^7*x[7] - 3*x[2]^5*x[3]^4*x[4]*x[5]^3*x[7]^2 - 3*x[2]^4*x[3]^3*x[5]^4*x[7]^2 + 9*x[2]^4*x[3]^4*x[4]*x[5]^4*x[7]^2 - 3*x[2]^5*x[3]^4*x[4]*x[5]^4*x[7]^2 - 3*x[2]^3*x[3]^2*x[5]^5*x[7]^2 - 6*x[2]^3*x[3]^3*x[5]^5*x[7]^2 - 9*x[2]^4*x[3]^3*x[5]^5*x[7]^2 - 3*x[2]^3*x[3]^2*x[4]*x[5]^5*x[7]^2 - 12*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7]^2 - 6*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]^2 - 9*x[2]^3*x[3]^4*x[4]*x[5]^5*x[7]^2 + 9*x[2]^4*x[3]^4*x[4]*x[5]^5*x[7]^2 + 3*x[2]^2*x[3]^2*x[5]^6*x[7]^2 - 3*x[2]^3*x[3]^2*x[5]^6*x[7]^2 + 3*x[2]^2*x[3]^3*x[5]^6*x[7]^2 - 6*x[2]^3*x[3]^3*x[5]^6*x[7]^2 - 6*x[2]^4*x[3]^3*x[5]^6*x[7]^2 + 3*x[2]^2*x[3]^2*x[4]*x[5]^6*x[7]^2 - 3*x[2]^3*x[3]^2*x[4]*x[5]^6*x[7]^2 + 6*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7]^2 - 12*x[2]^3*x[3]^3*x[4]*x[5]^6*x[7]^2 - 6*x[2]^4*x[3]^3*x[4]*x[5]^6*x[7]^2 + 3*x[2]^2*x[3]^4*x[4]*x[5]^6*x[7]^2 - 9*x[2]^3*x[3]^4*x[4]*x[5]^6*x[7]^2 + 3*x[2]^2*x[3]^2*x[5]^7*x[7]^2 + 3*x[2]^2*x[3]^3*x[5]^7*x[7]^2 + 3*x[2]^2*x[3]^2*x[4]*x[5]^7*x[7]^2 + 6*x[2]^2*x[3]^3*x[4]*x[5]^7*x[7]^2 + 3*x[2]^2*x[3]^4*x[4]*x[5]^7*x[7]^2 + x[2]^5*x[3]^4*x[4]*x[5]^3*x[7]^3 + 3*x[2]^4*x[3]^3*x[5]^4*x[7]^3 + 2*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]^3 - 3*x[2]^4*x[3]^4*x[4]*x[5]^4*x[7]^3 + x[2]^5*x[3]^4*x[4]*x[5]^4*x[7]^3 + x[2]^3*x[3]^2*x[5]^5*x[7]^3 + 2*x[2]^3*x[3]^3*x[5]^5*x[7]^3 + 7*x[2]^4*x[3]^3*x[5]^5*x[7]^3 + x[2]^3*x[3]^2*x[4]*x[5]^5*x[7]^3 + 4*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7]^3 + 6*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]^3 + 3*x[2]^3*x[3]^4*x[4]*x[5]^5*x[7]^3 - 3*x[2]^4*x[3]^4*x[4]*x[5]^5*x[7]^3 - x[2]^2*x[3]^2*x[5]^6*x[7]^3 + x[2]^3*x[3]^2*x[5]^6*x[7]^3 - x[2]^2*x[3]^3*x[5]^6*x[7]^3 + 2*x[2]^3*x[3]^3*x[5]^6*x[7]^3 + 4*x[2]^4*x[3]^3*x[5]^6*x[7]^3 - x[2]^2*x[3]^2*x[4]*x[5]^6*x[7]^3 + x[2]^3*x[3]^2*x[4]*x[5]^6*x[7]^3 - 2*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7]^3 + 4*x[2]^3*x[3]^3*x[4]*x[5]^6*x[7]^3 + 4*x[2]^4*x[3]^3*x[4]*x[5]^6*x[7]^3 - x[2]^2*x[3]^4*x[4]*x[5]^6*x[7]^3 + 3*x[2]^3*x[3]^4*x[4]*x[5]^6*x[7]^3 - x[2]^2*x[3]^2*x[5]^7*x[7]^3 - x[2]^2*x[3]^3*x[5]^7*x[7]^3 - x[2]^2*x[3]^2*x[4]*x[5]^7*x[7]^3 - 2*x[2]^2*x[3]^3*x[4]*x[5]^7*x[7]^3 - x[2]^2*x[3]^4*x[4]*x[5]^7*x[7]^3 - x[2]^4*x[3]^3*x[5]^4*x[7]^4 - x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]^4 - 2*x[2]^4*x[3]^3*x[5]^5*x[7]^4 - 2*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]^4 - x[2]^4*x[3]^3*x[5]^6*x[7]^4 - x[2]^4*x[3]^3*x[4]*x[5]^6*x[7]^4 - 3*x[2]^4*x[3]^3*x[4]*x[5]^3*x[8] - 3*x[2]^4*x[3]^4*x[4]*x[5]^3*x[8] + x[2]^5*x[3]^4*x[4]*x[5]^3*x[8] - x[2]^3*x[3]^2*x[5]^4*x[8] - 2*x[2]^3*x[3]^3*x[5]^4*x[8] - x[2]^4*x[3]^3*x[5]^4*x[8] + 2*x[2]^3*x[3]^3*x[4]*x[5]^4*x[8] - 7*x[2]^4*x[3]^3*x[4]*x[5]^4*x[8] + 2*x[2]^3*x[3]^4*x[4]*x[5]^4*x[8] - 10*x[2]^4*x[3]^4*x[4]*x[5]^4*x[8] - x[2]^5*x[3]^4*x[4]*x[5]^4*x[8] + 2*x[2]^2*x[3]*x[5]^5*x[8] + 6*x[2]^2*x[3]^2*x[5]^5*x[8] + 3*x[2]^3*x[3]^2*x[5]^5*x[8] + 4*x[2]^2*x[3]^3*x[5]^5*x[8] + 4*x[2]^3*x[3]^3*x[5]^5*x[8] + x[2]^4*x[3]^3*x[5]^5*x[8] + 3*x[2]^2*x[3]*x[4]*x[5]^5*x[8] + 11*x[2]^2*x[3]^2*x[4]*x[5]^5*x[8] + 7*x[2]^3*x[3]^2*x[4]*x[5]^5*x[8] + 13*x[2]^2*x[3]^3*x[4]*x[5]^5*x[8] + 22*x[2]^3*x[3]^3*x[4]*x[5]^5*x[8] + 2*x[2]^4*x[3]^3*x[4]*x[5]^5*x[8] + 5*x[2]^2*x[3]^4*x[4]*x[5]^5*x[8] + 15*x[2]^3*x[3]^4*x[4]*x[5]^5*x[8] + x[2]^4*x[3]^4*x[4]*x[5]^5*x[8] - x[2]*x[5]^6*x[8] - 6*x[2]*x[3]*x[5]^6*x[8] - x[2]^2*x[3]*x[5]^6*x[8] - 9*x[2]*x[3]^2*x[5]^6*x[8] - 4*x[2]^2*x[3]^2*x[5]^6*x[8] - 4*x[2]*x[3]^3*x[5]^6*x[8] - 3*x[2]^2*x[3]^3*x[5]^6*x[8] - x[2]*x[4]*x[5]^6*x[8] - 8*x[2]*x[3]*x[4]*x[5]^6*x[8] - x[2]^2*x[3]*x[4]*x[5]^6*x[8] - 18*x[2]*x[3]^2*x[4]*x[5]^6*x[8] - 8*x[2]^2*x[3]^2*x[4]*x[5]^6*x[8] - 16*x[2]*x[3]^3*x[4]*x[5]^6*x[8] - 13*x[2]^2*x[3]^3*x[4]*x[5]^6*x[8] - 5*x[2]*x[3]^4*x[4]*x[5]^6*x[8] - 6*x[2]^2*x[3]^4*x[4]*x[5]^6*x[8] + x[5]^7*x[8] + 3*x[3]*x[5]^7*x[8] + 3*x[3]^2*x[5]^7*x[8] + x[3]^3*x[5]^7*x[8] + x[4]*x[5]^7*x[8] + 4*x[3]*x[4]*x[5]^7*x[8] + 6*x[3]^2*x[4]*x[5]^7*x[8] + 4*x[3]^3*x[4]*x[5]^7*x[8] + x[3]^4*x[4]*x[5]^7*x[8] + 3*x[2]^5*x[3]^4*x[4]*x[5]^2*x[6]*x[8] + 2*x[2]^4*x[3]^3*x[5]^3*x[6]*x[8] + 2*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[8] - 2*x[2]^4*x[3]^4*x[4]*x[5]^3*x[6]*x[8] + 5*x[2]^5*x[3]^4*x[4]*x[5]^3*x[6]*x[8] - 5*x[2]^3*x[3]^2*x[5]^4*x[6]*x[8] - 6*x[2]^3*x[3]^3*x[5]^4*x[6]*x[8] - 7*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[8] - 14*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[8] - 4*x[2]^4*x[3]^3*x[4]*x[5]^4*x[6]*x[8] - 7*x[2]^3*x[3]^4*x[4]*x[5]^4*x[6]*x[8] - 10*x[2]^4*x[3]^4*x[4]*x[5]^4*x[6]*x[8] + 2*x[2]^2*x[3]*x[5]^5*x[6]*x[8] + 8*x[2]^2*x[3]^2*x[5]^5*x[6]*x[8] - x[2]^3*x[3]^2*x[5]^5*x[6]*x[8] + 6*x[2]^2*x[3]^3*x[5]^5*x[6]*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^5*x[6]*x[8] + 12*x[2]^2*x[3]^2*x[4]*x[5]^5*x[6]*x[8] - x[2]^3*x[3]^2*x[4]*x[5]^5*x[6]*x[8] + 18*x[2]^2*x[3]^3*x[4]*x[5]^5*x[6]*x[8] + 4*x[2]^3*x[3]^3*x[4]*x[5]^5*x[6]*x[8] + 8*x[2]^2*x[3]^4*x[4]*x[5]^5*x[6]*x[8] + 5*x[2]^3*x[3]^4*x[4]*x[5]^5*x[6]*x[8] - 2*x[2]*x[3]*x[5]^6*x[6]*x[8] - 4*x[2]*x[3]^2*x[5]^6*x[6]*x[8] - 2*x[2]*x[3]^3*x[5]^6*x[6]*x[8] - 2*x[2]*x[3]*x[4]*x[5]^6*x[6]*x[8] - 6*x[2]*x[3]^2*x[4]*x[5]^6*x[6]*x[8] - 6*x[2]*x[3]^3*x[4]*x[5]^6*x[6]*x[8] - 2*x[2]*x[3]^4*x[4]*x[5]^6*x[6]*x[8] - x[2]^5*x[3]^4*x[4]*x[5]^2*x[6]^2*x[8] + 3*x[2]^4*x[3]^3*x[5]^3*x[6]^2*x[8] + 4*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]^2*x[8] + 3*x[2]^4*x[3]^4*x[4]*x[5]^3*x[6]^2*x[8] - x[2]^3*x[3]^2*x[5]^4*x[6]^2*x[8] - 2*x[2]^3*x[3]^3*x[5]^4*x[6]^2*x[8] + 2*x[2]^4*x[3]^3*x[5]^4*x[6]^2*x[8] - x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]^2*x[8] - 4*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]^2*x[8] + 2*x[2]^4*x[3]^3*x[4]*x[5]^4*x[6]^2*x[8] - 3*x[2]^3*x[3]^4*x[4]*x[5]^4*x[6]^2*x[8] + x[2]^2*x[3]^2*x[5]^5*x[6]^2*x[8] + x[2]^2*x[3]^3*x[5]^5*x[6]^2*x[8] + x[2]^2*x[3]^2*x[4]*x[5]^5*x[6]^2*x[8] + 2*x[2]^2*x[3]^3*x[4]*x[5]^5*x[6]^2*x[8] + x[2]^2*x[3]^4*x[4]*x[5]^5*x[6]^2*x[8] + 6*x[2]^4*x[3]^3*x[4]*x[5]^3*x[7]*x[8] + 6*x[2]^4*x[3]^4*x[4]*x[5]^3*x[7]*x[8] - 3*x[2]^5*x[3]^4*x[4]*x[5]^3*x[7]*x[8] + 5*x[2]^3*x[3]^2*x[5]^4*x[7]*x[8] + 8*x[2]^3*x[3]^3*x[5]^4*x[7]*x[8] + 3*x[2]^4*x[3]^3*x[5]^4*x[7]*x[8] + 2*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]*x[8] - 2*x[2]^3*x[3]^3*x[4]*x[5]^4*x[7]*x[8] + 16*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]*x[8] - 4*x[2]^3*x[3]^4*x[4]*x[5]^4*x[7]*x[8] + 25*x[2]^4*x[3]^4*x[4]*x[5]^4*x[7]*x[8] + 3*x[2]^5*x[3]^4*x[4]*x[5]^4*x[7]*x[8] - 3*x[2]^2*x[3]*x[5]^5*x[7]*x[8] - 11*x[2]^2*x[3]^2*x[5]^5*x[7]*x[8] - 5*x[2]^3*x[3]^2*x[5]^5*x[7]*x[8] - 8*x[2]^2*x[3]^3*x[5]^5*x[7]*x[8] - 8*x[2]^3*x[3]^3*x[5]^5*x[7]*x[8] - 3*x[2]^4*x[3]^3*x[5]^5*x[7]*x[8] - 4*x[2]^2*x[3]*x[4]*x[5]^5*x[7]*x[8] - 16*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]*x[8] - 13*x[2]^3*x[3]^2*x[4]*x[5]^5*x[7]*x[8] - 20*x[2]^2*x[3]^3*x[4]*x[5]^5*x[7]*x[8] - 48*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7]*x[8] - 6*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]*x[8] - 8*x[2]^2*x[3]^4*x[4]*x[5]^5*x[7]*x[8] - 35*x[2]^3*x[3]^4*x[4]*x[5]^5*x[7]*x[8] - 3*x[2]^4*x[3]^4*x[4]*x[5]^5*x[7]*x[8] + x[2]*x[5]^6*x[7]*x[8] + 8*x[2]*x[3]*x[5]^6*x[7]*x[8] + 2*x[2]^2*x[3]*x[5]^6*x[7]*x[8] + 13*x[2]*x[3]^2*x[5]^6*x[7]*x[8] + 9*x[2]^2*x[3]^2*x[5]^6*x[7]*x[8] + 6*x[2]*x[3]^3*x[5]^6*x[7]*x[8] + 7*x[2]^2*x[3]^3*x[5]^6*x[7]*x[8] + x[2]*x[4]*x[5]^6*x[7]*x[8] + 10*x[2]*x[3]*x[4]*x[5]^6*x[7]*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^6*x[7]*x[8] + 24*x[2]*x[3]^2*x[4]*x[5]^6*x[7]*x[8] + 17*x[2]^2*x[3]^2*x[4]*x[5]^6*x[7]*x[8] + 22*x[2]*x[3]^3*x[4]*x[5]^6*x[7]*x[8] + 28*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7]*x[8] + 7*x[2]*x[3]^4*x[4]*x[5]^6*x[7]*x[8] + 13*x[2]^2*x[3]^4*x[4]*x[5]^6*x[7]*x[8] - x[5]^7*x[7]*x[8] - 3*x[3]*x[5]^7*x[7]*x[8] - 3*x[3]^2*x[5]^7*x[7]*x[8] - x[3]^3*x[5]^7*x[7]*x[8] - x[4]*x[5]^7*x[7]*x[8] - 4*x[3]*x[4]*x[5]^7*x[7]*x[8] - 6*x[3]^2*x[4]*x[5]^7*x[7]*x[8] - 4*x[3]^3*x[4]*x[5]^7*x[7]*x[8] - x[3]^4*x[4]*x[5]^7*x[7]*x[8] - 6*x[2]^5*x[3]^4*x[4]*x[5]^2*x[6]*x[7]*x[8] - 8*x[2]^4*x[3]^3*x[5]^3*x[6]*x[7]*x[8] - 6*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8] + 6*x[2]^4*x[3]^4*x[4]*x[5]^3*x[6]*x[7]*x[8] - 10*x[2]^5*x[3]^4*x[4]*x[5]^3*x[6]*x[7]*x[8] + 8*x[2]^3*x[3]^2*x[5]^4*x[6]*x[7]*x[8] + 10*x[2]^3*x[3]^3*x[5]^4*x[6]*x[7]*x[8] - 4*x[2]^4*x[3]^3*x[5]^4*x[6]*x[7]*x[8] + 10*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8] + 18*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[7]*x[8] + 4*x[2]^4*x[3]^3*x[4]*x[5]^4*x[6]*x[7]*x[8] + 8*x[2]^3*x[3]^4*x[4]*x[5]^4*x[6]*x[7]*x[8] + 20*x[2]^4*x[3]^4*x[4]*x[5]^4*x[6]*x[7]*x[8] - 2*x[2]^2*x[3]*x[5]^5*x[6]*x[7]*x[8] - 10*x[2]^2*x[3]^2*x[5]^5*x[6]*x[7]*x[8] + 2*x[2]^3*x[3]^2*x[5]^5*x[6]*x[7]*x[8] - 8*x[2]^2*x[3]^3*x[5]^5*x[6]*x[7]*x[8] - 2*x[2]^2*x[3]*x[4]*x[5]^5*x[6]*x[7]*x[8] - 14*x[2]^2*x[3]^2*x[4]*x[5]^5*x[6]*x[7]*x[8] + 2*x[2]^3*x[3]^2*x[4]*x[5]^5*x[6]*x[7]*x[8] - 22*x[2]^2*x[3]^3*x[4]*x[5]^5*x[6]*x[7]*x[8] - 8*x[2]^3*x[3]^3*x[4]*x[5]^5*x[6]*x[7]*x[8] - 10*x[2]^2*x[3]^4*x[4]*x[5]^5*x[6]*x[7]*x[8] - 10*x[2]^3*x[3]^4*x[4]*x[5]^5*x[6]*x[7]*x[8] + 2*x[2]*x[3]*x[5]^6*x[6]*x[7]*x[8] + 4*x[2]*x[3]^2*x[5]^6*x[6]*x[7]*x[8] + 2*x[2]*x[3]^3*x[5]^6*x[6]*x[7]*x[8] + 2*x[2]*x[3]*x[4]*x[5]^6*x[6]*x[7]*x[8] + 6*x[2]*x[3]^2*x[4]*x[5]^6*x[6]*x[7]*x[8] + 6*x[2]*x[3]^3*x[4]*x[5]^6*x[6]*x[7]*x[8] + 2*x[2]*x[3]^4*x[4]*x[5]^6*x[6]*x[7]*x[8] + x[2]^5*x[3]^4*x[4]*x[5]^2*x[6]^2*x[7]*x[8] - 5*x[2]^4*x[3]^3*x[5]^3*x[6]^2*x[7]*x[8] - 6*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]^2*x[7]*x[8] - 3*x[2]^4*x[3]^4*x[4]*x[5]^3*x[6]^2*x[7]*x[8] + x[2]^3*x[3]^2*x[5]^4*x[6]^2*x[7]*x[8] + 2*x[2]^3*x[3]^3*x[5]^4*x[6]^2*x[7]*x[8] - 4*x[2]^4*x[3]^3*x[5]^4*x[6]^2*x[7]*x[8] + x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]^2*x[7]*x[8] + 4*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]^2*x[7]*x[8] - 4*x[2]^4*x[3]^3*x[4]*x[5]^4*x[6]^2*x[7]*x[8] + 3*x[2]^3*x[3]^4*x[4]*x[5]^4*x[6]^2*x[7]*x[8] - x[2]^2*x[3]^2*x[5]^5*x[6]^2*x[7]*x[8] - x[2]^2*x[3]^3*x[5]^5*x[6]^2*x[7]*x[8] - x[2]^2*x[3]^2*x[4]*x[5]^5*x[6]^2*x[7]*x[8] - 2*x[2]^2*x[3]^3*x[4]*x[5]^5*x[6]^2*x[7]*x[8] - x[2]^2*x[3]^4*x[4]*x[5]^5*x[6]^2*x[7]*x[8] - 3*x[2]^4*x[3]^3*x[4]*x[5]^3*x[7]^2*x[8] - 3*x[2]^4*x[3]^4*x[4]*x[5]^3*x[7]^2*x[8] + 3*x[2]^5*x[3]^4*x[4]*x[5]^3*x[7]^2*x[8] - 7*x[2]^3*x[3]^2*x[5]^4*x[7]^2*x[8] - 10*x[2]^3*x[3]^3*x[5]^4*x[7]^2*x[8] - 3*x[2]^4*x[3]^3*x[5]^4*x[7]^2*x[8] - 5*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8] - 4*x[2]^3*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8] - 11*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8] + x[2]^3*x[3]^4*x[4]*x[5]^4*x[7]^2*x[8] - 20*x[2]^4*x[3]^4*x[4]*x[5]^4*x[7]^2*x[8] - 3*x[2]^5*x[3]^4*x[4]*x[5]^4*x[7]^2*x[8] + x[2]^2*x[3]*x[5]^5*x[7]^2*x[8] + 6*x[2]^2*x[3]^2*x[5]^5*x[7]^2*x[8] + x[2]^3*x[3]^2*x[5]^5*x[7]^2*x[8] + 5*x[2]^2*x[3]^3*x[5]^5*x[7]^2*x[8] + 4*x[2]^3*x[3]^3*x[5]^5*x[7]^2*x[8] + 3*x[2]^4*x[3]^3*x[5]^5*x[7]^2*x[8] + x[2]^2*x[3]*x[4]*x[5]^5*x[7]^2*x[8] + 6*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8] + 5*x[2]^3*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8] + 9*x[2]^2*x[3]^3*x[4]*x[5]^5*x[7]^2*x[8] + 30*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7]^2*x[8] + 6*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]^2*x[8] + 4*x[2]^2*x[3]^4*x[4]*x[5]^5*x[7]^2*x[8] + 25*x[2]^3*x[3]^4*x[4]*x[5]^5*x[7]^2*x[8] + 3*x[2]^4*x[3]^4*x[4]*x[5]^5*x[7]^2*x[8] - 2*x[2]*x[3]*x[5]^6*x[7]^2*x[8] - x[2]^2*x[3]*x[5]^6*x[7]^2*x[8] - 4*x[2]*x[3]^2*x[5]^6*x[7]^2*x[8] - 6*x[2]^2*x[3]^2*x[5]^6*x[7]^2*x[8] - 2*x[2]*x[3]^3*x[5]^6*x[7]^2*x[8] - 5*x[2]^2*x[3]^3*x[5]^6*x[7]^2*x[8] - 2*x[2]*x[3]*x[4]*x[5]^6*x[7]^2*x[8] - x[2]^2*x[3]*x[4]*x[5]^6*x[7]^2*x[8] - 6*x[2]*x[3]^2*x[4]*x[5]^6*x[7]^2*x[8] - 10*x[2]^2*x[3]^2*x[4]*x[5]^6*x[7]^2*x[8] - 6*x[2]*x[3]^3*x[4]*x[5]^6*x[7]^2*x[8] - 17*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7]^2*x[8] - 2*x[2]*x[3]^4*x[4]*x[5]^6*x[7]^2*x[8] - 8*x[2]^2*x[3]^4*x[4]*x[5]^6*x[7]^2*x[8] + 3*x[2]^5*x[3]^4*x[4]*x[5]^2*x[6]*x[7]^2*x[8] + 10*x[2]^4*x[3]^3*x[5]^3*x[6]*x[7]^2*x[8] + 8*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[7]^2*x[8] - 4*x[2]^4*x[3]^4*x[4]*x[5]^3*x[6]*x[7]^2*x[8] + 5*x[2]^5*x[3]^4*x[4]*x[5]^3*x[6]*x[7]^2*x[8] - 3*x[2]^3*x[3]^2*x[5]^4*x[6]*x[7]^2*x[8] - 4*x[2]^3*x[3]^3*x[5]^4*x[6]*x[7]^2*x[8] + 8*x[2]^4*x[3]^3*x[5]^4*x[6]*x[7]^2*x[8] - 3*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^2*x[8] - 4*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[7]^2*x[8] + 4*x[2]^4*x[3]^3*x[4]*x[5]^4*x[6]*x[7]^2*x[8] - x[2]^3*x[3]^4*x[4]*x[5]^4*x[6]*x[7]^2*x[8] - 10*x[2]^4*x[3]^4*x[4]*x[5]^4*x[6]*x[7]^2*x[8] + 2*x[2]^2*x[3]^2*x[5]^5*x[6]*x[7]^2*x[8] - x[2]^3*x[3]^2*x[5]^5*x[6]*x[7]^2*x[8] + 2*x[2]^2*x[3]^3*x[5]^5*x[6]*x[7]^2*x[8] + 2*x[2]^2*x[3]^2*x[4]*x[5]^5*x[6]*x[7]^2*x[8] - x[2]^3*x[3]^2*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + 4*x[2]^2*x[3]^3*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + 4*x[2]^3*x[3]^3*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + 2*x[2]^2*x[3]^4*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + 5*x[2]^3*x[3]^4*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + 2*x[2]^4*x[3]^3*x[5]^3*x[6]^2*x[7]^2*x[8] + 2*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]^2*x[7]^2*x[8] + 2*x[2]^4*x[3]^3*x[5]^4*x[6]^2*x[7]^2*x[8] + 2*x[2]^4*x[3]^3*x[4]*x[5]^4*x[6]^2*x[7]^2*x[8] - x[2]^5*x[3]^4*x[4]*x[5]^3*x[7]^3*x[8] + 3*x[2]^3*x[3]^2*x[5]^4*x[7]^3*x[8] + 4*x[2]^3*x[3]^3*x[5]^4*x[7]^3*x[8] + x[2]^4*x[3]^3*x[5]^4*x[7]^3*x[8] + 3*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]^3*x[8] + 4*x[2]^3*x[3]^3*x[4]*x[5]^4*x[7]^3*x[8] + 2*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]^3*x[8] + x[2]^3*x[3]^4*x[4]*x[5]^4*x[7]^3*x[8] + 5*x[2]^4*x[3]^4*x[4]*x[5]^4*x[7]^3*x[8] + x[2]^5*x[3]^4*x[4]*x[5]^4*x[7]^3*x[8] - x[2]^2*x[3]^2*x[5]^5*x[7]^3*x[8] + x[2]^3*x[3]^2*x[5]^5*x[7]^3*x[8] - x[2]^2*x[3]^3*x[5]^5*x[7]^3*x[8] - x[2]^4*x[3]^3*x[5]^5*x[7]^3*x[8] - x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]^3*x[8] + x[2]^3*x[3]^2*x[4]*x[5]^5*x[7]^3*x[8] - 2*x[2]^2*x[3]^3*x[4]*x[5]^5*x[7]^3*x[8] - 4*x[2]^3*x[3]^3*x[4]*x[5]^5*x[7]^3*x[8] - 2*x[2]^4*x[3]^3*x[4]*x[5]^5*x[7]^3*x[8] - x[2]^2*x[3]^4*x[4]*x[5]^5*x[7]^3*x[8] - 5*x[2]^3*x[3]^4*x[4]*x[5]^5*x[7]^3*x[8] - x[2]^4*x[3]^4*x[4]*x[5]^5*x[7]^3*x[8] + x[2]^2*x[3]^2*x[5]^6*x[7]^3*x[8] + x[2]^2*x[3]^3*x[5]^6*x[7]^3*x[8] + x[2]^2*x[3]^2*x[4]*x[5]^6*x[7]^3*x[8] + 2*x[2]^2*x[3]^3*x[4]*x[5]^6*x[7]^3*x[8] + x[2]^2*x[3]^4*x[4]*x[5]^6*x[7]^3*x[8] - 4*x[2]^4*x[3]^3*x[5]^3*x[6]*x[7]^3*x[8] - 4*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[7]^3*x[8] - 4*x[2]^4*x[3]^3*x[5]^4*x[6]*x[7]^3*x[8] - 4*x[2]^4*x[3]^3*x[4]*x[5]^4*x[6]*x[7]^3*x[8] - 3*x[2]^3*x[3]^2*x[4]*x[5]^3*x[8]^2 - 6*x[2]^3*x[3]^3*x[4]*x[5]^3*x[8]^2 + 3*x[2]^4*x[3]^3*x[4]*x[5]^3*x[8]^2 - 3*x[2]^3*x[3]^4*x[4]*x[5]^3*x[8]^2 + 3*x[2]^4*x[3]^4*x[4]*x[5]^3*x[8]^2 - 2*x[2]^2*x[3]*x[5]^4*x[8]^2 - 7*x[2]^2*x[3]^2*x[5]^4*x[8]^2 - 2*x[2]^3*x[3]^2*x[5]^4*x[8]^2 - 5*x[2]^2*x[3]^3*x[5]^4*x[8]^2 - 2*x[2]^3*x[3]^3*x[5]^4*x[8]^2 - 2*x[2]^2*x[3]*x[4]*x[5]^4*x[8]^2 - 9*x[2]^2*x[3]^2*x[4]*x[5]^4*x[8]^2 - 9*x[2]^3*x[3]^2*x[4]*x[5]^4*x[8]^2 - 12*x[2]^2*x[3]^3*x[4]*x[5]^4*x[8]^2 - 24*x[2]^3*x[3]^3*x[4]*x[5]^4*x[8]^2 - x[2]^4*x[3]^3*x[4]*x[5]^4*x[8]^2 - 5*x[2]^2*x[3]^4*x[4]*x[5]^4*x[8]^2 - 15*x[2]^3*x[3]^4*x[4]*x[5]^4*x[8]^2 - x[2]^4*x[3]^4*x[4]*x[5]^4*x[8]^2 + 2*x[2]*x[5]^5*x[8]^2 + 12*x[2]*x[3]*x[5]^5*x[8]^2 + 2*x[2]^2*x[3]*x[5]^5*x[8]^2 + 18*x[2]*x[3]^2*x[5]^5*x[8]^2 + 5*x[2]^2*x[3]^2*x[5]^5*x[8]^2 + 8*x[2]*x[3]^3*x[5]^5*x[8]^2 + 3*x[2]^2*x[3]^3*x[5]^5*x[8]^2 + 2*x[2]*x[4]*x[5]^5*x[8]^2 + 16*x[2]*x[3]*x[4]*x[5]^5*x[8]^2 + 3*x[2]^2*x[3]*x[4]*x[5]^5*x[8]^2 + 36*x[2]*x[3]^2*x[4]*x[5]^5*x[8]^2 + 16*x[2]^2*x[3]^2*x[4]*x[5]^5*x[8]^2 + 32*x[2]*x[3]^3*x[4]*x[5]^5*x[8]^2 + 23*x[2]^2*x[3]^3*x[4]*x[5]^5*x[8]^2 + 10*x[2]*x[3]^4*x[4]*x[5]^5*x[8]^2 + 10*x[2]^2*x[3]^4*x[4]*x[5]^5*x[8]^2 - 3*x[5]^6*x[8]^2 - 9*x[3]*x[5]^6*x[8]^2 - 9*x[3]^2*x[5]^6*x[8]^2 - 3*x[3]^3*x[5]^6*x[8]^2 - 3*x[4]*x[5]^6*x[8]^2 - 12*x[3]*x[4]*x[5]^6*x[8]^2 - 18*x[3]^2*x[4]*x[5]^6*x[8]^2 - 12*x[3]^3*x[4]*x[5]^6*x[8]^2 - 3*x[3]^4*x[4]*x[5]^6*x[8]^2 + 6*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]*x[8]^2 + 6*x[2]^4*x[3]^4*x[4]*x[5]^2*x[6]*x[8]^2 - 3*x[2]^5*x[3]^4*x[4]*x[5]^2*x[6]*x[8]^2 + 7*x[2]^3*x[3]^2*x[5]^3*x[6]*x[8]^2 + 10*x[2]^3*x[3]^3*x[5]^3*x[6]*x[8]^2 + 2*x[2]^4*x[3]^3*x[5]^3*x[6]*x[8]^2 + 8*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^2 + 16*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^2 + 14*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^2 + 8*x[2]^3*x[3]^4*x[4]*x[5]^3*x[6]*x[8]^2 + 20*x[2]^4*x[3]^4*x[4]*x[5]^3*x[6]*x[8]^2 + x[2]^5*x[3]^4*x[4]*x[5]^3*x[6]*x[8]^2 - 8*x[2]^2*x[3]*x[5]^4*x[6]*x[8]^2 - 26*x[2]^2*x[3]^2*x[5]^4*x[6]*x[8]^2 - x[2]^3*x[3]^2*x[5]^4*x[6]*x[8]^2 - 18*x[2]^2*x[3]^3*x[5]^4*x[6]*x[8]^2 - 2*x[2]^3*x[3]^3*x[5]^4*x[6]*x[8]^2 - 8*x[2]^2*x[3]*x[4]*x[5]^4*x[6]*x[8]^2 - 36*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]*x[8]^2 - 3*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[8]^2 - 48*x[2]^2*x[3]^3*x[4]*x[5]^4*x[6]*x[8]^2 - 18*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[8]^2 - 20*x[2]^2*x[3]^4*x[4]*x[5]^4*x[6]*x[8]^2 - 15*x[2]^3*x[3]^4*x[4]*x[5]^4*x[6]*x[8]^2 + x[2]*x[5]^5*x[6]*x[8]^2 + 10*x[2]*x[3]*x[5]^5*x[6]*x[8]^2 + 17*x[2]*x[3]^2*x[5]^5*x[6]*x[8]^2 + 8*x[2]*x[3]^3*x[5]^5*x[6]*x[8]^2 + x[2]*x[4]*x[5]^5*x[6]*x[8]^2 + 10*x[2]*x[3]*x[4]*x[5]^5*x[6]*x[8]^2 + 24*x[2]*x[3]^2*x[4]*x[5]^5*x[6]*x[8]^2 + 22*x[2]*x[3]^3*x[4]*x[5]^5*x[6]*x[8]^2 + 7*x[2]*x[3]^4*x[4]*x[5]^5*x[6]*x[8]^2 - 3*x[2]^5*x[3]^4*x[4]*x[5]*x[6]^2*x[8]^2 - 5*x[2]^4*x[3]^3*x[5]^2*x[6]^2*x[8]^2 - 7*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^2*x[8]^2 - 4*x[2]^4*x[3]^4*x[4]*x[5]^2*x[6]^2*x[8]^2 - 5*x[2]^5*x[3]^4*x[4]*x[5]^2*x[6]^2*x[8]^2 + 10*x[2]^3*x[3]^2*x[5]^3*x[6]^2*x[8]^2 + 14*x[2]^3*x[3]^3*x[5]^3*x[6]^2*x[8]^2 - x[2]^4*x[3]^3*x[5]^3*x[6]^2*x[8]^2 + 10*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]^2*x[8]^2 + 22*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]^2*x[8]^2 + 12*x[2]^3*x[3]^4*x[4]*x[5]^3*x[6]^2*x[8]^2 + 5*x[2]^4*x[3]^4*x[4]*x[5]^3*x[6]^2*x[8]^2 - 3*x[2]^2*x[3]*x[5]^4*x[6]^2*x[8]^2 - 11*x[2]^2*x[3]^2*x[5]^4*x[6]^2*x[8]^2 - 8*x[2]^2*x[3]^3*x[5]^4*x[6]^2*x[8]^2 - 3*x[2]^2*x[3]*x[4]*x[5]^4*x[6]^2*x[8]^2 - 11*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]^2*x[8]^2 - 13*x[2]^2*x[3]^3*x[4]*x[5]^4*x[6]^2*x[8]^2 - 5*x[2]^2*x[3]^4*x[4]*x[5]^4*x[6]^2*x[8]^2 + x[2]^5*x[3]^4*x[4]*x[5]*x[6]^3*x[8]^2 - 4*x[2]^4*x[3]^3*x[5]^2*x[6]^3*x[8]^2 - 4*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^3*x[8]^2 - 2*x[2]^4*x[3]^4*x[4]*x[5]^2*x[6]^3*x[8]^2 + 3*x[2]^3*x[3]^2*x[5]^3*x[6]^3*x[8]^2 + 4*x[2]^3*x[3]^3*x[5]^3*x[6]^3*x[8]^2 + 3*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]^3*x[8]^2 + 4*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]^3*x[8]^2 + x[2]^3*x[3]^4*x[4]*x[5]^3*x[6]^3*x[8]^2 - x[2]^4*x[3]^3*x[5]^2*x[6]^4*x[8]^2 - x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^4*x[8]^2 + 3*x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^2 + 6*x[2]^3*x[3]^3*x[4]*x[5]^3*x[7]*x[8]^2 - 6*x[2]^4*x[3]^3*x[4]*x[5]^3*x[7]*x[8]^2 + 3*x[2]^3*x[3]^4*x[4]*x[5]^3*x[7]*x[8]^2 - 6*x[2]^4*x[3]^4*x[4]*x[5]^3*x[7]*x[8]^2 + 5*x[2]^2*x[3]*x[5]^4*x[7]*x[8]^2 + 16*x[2]^2*x[3]^2*x[5]^4*x[7]*x[8]^2 + 4*x[2]^3*x[3]^2*x[5]^4*x[7]*x[8]^2 + 11*x[2]^2*x[3]^3*x[5]^4*x[7]*x[8]^2 + 4*x[2]^3*x[3]^3*x[5]^4*x[7]*x[8]^2 + 4*x[2]^2*x[3]*x[4]*x[5]^4*x[7]*x[8]^2 + 15*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^2 + 13*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^2 + 18*x[2]^2*x[3]^3*x[4]*x[5]^4*x[7]*x[8]^2 + 38*x[2]^3*x[3]^3*x[4]*x[5]^4*x[7]*x[8]^2 + 2*x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]*x[8]^2 + 7*x[2]^2*x[3]^4*x[4]*x[5]^4*x[7]*x[8]^2 + 25*x[2]^3*x[3]^4*x[4]*x[5]^4*x[7]*x[8]^2 + 2*x[2]^4*x[3]^4*x[4]*x[5]^4*x[7]*x[8]^2 - 2*x[2]*x[5]^5*x[7]*x[8]^2 - 14*x[2]*x[3]*x[5]^5*x[7]*x[8]^2 - 3*x[2]^2*x[3]*x[5]^5*x[7]*x[8]^2 - 22*x[2]*x[3]^2*x[5]^5*x[7]*x[8]^2 - 8*x[2]^2*x[3]^2*x[5]^5*x[7]*x[8]^2 - 10*x[2]*x[3]^3*x[5]^5*x[7]*x[8]^2 - 5*x[2]^2*x[3]^3*x[5]^5*x[7]*x[8]^2 - 2*x[2]*x[4]*x[5]^5*x[7]*x[8]^2 - 16*x[2]*x[3]*x[4]*x[5]^5*x[7]*x[8]^2 - 4*x[2]^2*x[3]*x[4]*x[5]^5*x[7]*x[8]^2 - 36*x[2]*x[3]^2*x[4]*x[5]^5*x[7]*x[8]^2 - 23*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]*x[8]^2 - 32*x[2]*x[3]^3*x[4]*x[5]^5*x[7]*x[8]^2 - 34*x[2]^2*x[3]^3*x[4]*x[5]^5*x[7]*x[8]^2 - 10*x[2]*x[3]^4*x[4]*x[5]^5*x[7]*x[8]^2 - 15*x[2]^2*x[3]^4*x[4]*x[5]^5*x[7]*x[8]^2 + 2*x[5]^6*x[7]*x[8]^2 + 6*x[3]*x[5]^6*x[7]*x[8]^2 + 6*x[3]^2*x[5]^6*x[7]*x[8]^2 + 2*x[3]^3*x[5]^6*x[7]*x[8]^2 + 2*x[4]*x[5]^6*x[7]*x[8]^2 + 8*x[3]*x[4]*x[5]^6*x[7]*x[8]^2 + 12*x[3]^2*x[4]*x[5]^6*x[7]*x[8]^2 + 8*x[3]^3*x[4]*x[5]^6*x[7]*x[8]^2 + 2*x[3]^4*x[4]*x[5]^6*x[7]*x[8]^2 - 6*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 - 6*x[2]^4*x[3]^4*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 + 6*x[2]^5*x[3]^4*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 - 16*x[2]^3*x[3]^2*x[5]^3*x[6]*x[7]*x[8]^2 - 22*x[2]^3*x[3]^3*x[5]^3*x[6]*x[7]*x[8]^2 - 4*x[2]^4*x[3]^3*x[5]^3*x[6]*x[7]*x[8]^2 - 14*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 - 22*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 - 18*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 - 8*x[2]^3*x[3]^4*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 - 30*x[2]^4*x[3]^4*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 - 2*x[2]^5*x[3]^4*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 + 8*x[2]^2*x[3]*x[5]^4*x[6]*x[7]*x[8]^2 + 28*x[2]^2*x[3]^2*x[5]^4*x[6]*x[7]*x[8]^2 + 20*x[2]^2*x[3]^3*x[5]^4*x[6]*x[7]*x[8]^2 + 2*x[2]^3*x[3]^3*x[5]^4*x[6]*x[7]*x[8]^2 + 8*x[2]^2*x[3]*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 32*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 2*x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 40*x[2]^2*x[3]^3*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 22*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 16*x[2]^2*x[3]^4*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 20*x[2]^3*x[3]^4*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 - 4*x[2]*x[3]*x[5]^5*x[6]*x[7]*x[8]^2 - 8*x[2]*x[3]^2*x[5]^5*x[6]*x[7]*x[8]^2 - 4*x[2]*x[3]^3*x[5]^5*x[6]*x[7]*x[8]^2 - 4*x[2]*x[3]*x[4]*x[5]^5*x[6]*x[7]*x[8]^2 - 12*x[2]*x[3]^2*x[4]*x[5]^5*x[6]*x[7]*x[8]^2 - 12*x[2]*x[3]^3*x[4]*x[5]^5*x[6]*x[7]*x[8]^2 - 4*x[2]*x[3]^4*x[4]*x[5]^5*x[6]*x[7]*x[8]^2 + 3*x[2]^5*x[3]^4*x[4]*x[5]*x[6]^2*x[7]*x[8]^2 + 11*x[2]^4*x[3]^3*x[5]^2*x[6]^2*x[7]*x[8]^2 + 10*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^2 + x[2]^4*x[3]^4*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^2 + 5*x[2]^5*x[3]^4*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^2 - 10*x[2]^3*x[3]^2*x[5]^3*x[6]^2*x[7]*x[8]^2 - 14*x[2]^3*x[3]^3*x[5]^3*x[6]^2*x[7]*x[8]^2 + 3*x[2]^4*x[3]^3*x[5]^3*x[6]^2*x[7]*x[8]^2 - 10*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 - 16*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 + 2*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 - 6*x[2]^3*x[3]^4*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 - 5*x[2]^4*x[3]^4*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 + 2*x[2]^2*x[3]^2*x[5]^4*x[6]^2*x[7]*x[8]^2 + 2*x[2]^2*x[3]^3*x[5]^4*x[6]^2*x[7]*x[8]^2 + 2*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]^2*x[7]*x[8]^2 + 4*x[2]^2*x[3]^3*x[4]*x[5]^4*x[6]^2*x[7]*x[8]^2 + 2*x[2]^2*x[3]^4*x[4]*x[5]^4*x[6]^2*x[7]*x[8]^2 + 4*x[2]^4*x[3]^3*x[5]^2*x[6]^3*x[7]*x[8]^2 + 4*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^3*x[7]*x[8]^2 + 3*x[2]^4*x[3]^3*x[4]*x[5]^3*x[7]^2*x[8]^2 + 3*x[2]^4*x[3]^4*x[4]*x[5]^3*x[7]^2*x[8]^2 - 3*x[2]^2*x[3]*x[5]^4*x[7]^2*x[8]^2 - 9*x[2]^2*x[3]^2*x[5]^4*x[7]^2*x[8]^2 - 2*x[2]^3*x[3]^2*x[5]^4*x[7]^2*x[8]^2 - 6*x[2]^2*x[3]^3*x[5]^4*x[7]^2*x[8]^2 - 2*x[2]^3*x[3]^3*x[5]^4*x[7]^2*x[8]^2 - 3*x[2]^2*x[3]*x[4]*x[5]^4*x[7]^2*x[8]^2 - 9*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8]^2 - 4*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8]^2 - 9*x[2]^2*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8]^2 - 14*x[2]^3*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8]^2 - x[2]^4*x[3]^3*x[4]*x[5]^4*x[7]^2*x[8]^2 - 3*x[2]^2*x[3]^4*x[4]*x[5]^4*x[7]^2*x[8]^2 - 10*x[2]^3*x[3]^4*x[4]*x[5]^4*x[7]^2*x[8]^2 - x[2]^4*x[3]^4*x[4]*x[5]^4*x[7]^2*x[8]^2 + 2*x[2]*x[3]*x[5]^5*x[7]^2*x[8]^2 + x[2]^2*x[3]*x[5]^5*x[7]^2*x[8]^2 + 4*x[2]*x[3]^2*x[5]^5*x[7]^2*x[8]^2 + 3*x[2]^2*x[3]^2*x[5]^5*x[7]^2*x[8]^2 + 2*x[2]*x[3]^3*x[5]^5*x[7]^2*x[8]^2 + 2*x[2]^2*x[3]^3*x[5]^5*x[7]^2*x[8]^2 + 2*x[2]*x[3]*x[4]*x[5]^5*x[7]^2*x[8]^2 + x[2]^2*x[3]*x[4]*x[5]^5*x[7]^2*x[8]^2 + 6*x[2]*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8]^2 + 7*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8]^2 + 6*x[2]*x[3]^3*x[4]*x[5]^5*x[7]^2*x[8]^2 + 11*x[2]^2*x[3]^3*x[4]*x[5]^5*x[7]^2*x[8]^2 + 2*x[2]*x[3]^4*x[4]*x[5]^5*x[7]^2*x[8]^2 + 5*x[2]^2*x[3]^4*x[4]*x[5]^5*x[7]^2*x[8]^2 - 3*x[2]^5*x[3]^4*x[4]*x[5]^2*x[6]*x[7]^2*x[8]^2 + 9*x[2]^3*x[3]^2*x[5]^3*x[6]*x[7]^2*x[8]^2 + 12*x[2]^3*x[3]^3*x[5]^3*x[6]*x[7]^2*x[8]^2 + 2*x[2]^4*x[3]^3*x[5]^3*x[6]*x[7]^2*x[8]^2 + 9*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 + 12*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 + 4*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 + 3*x[2]^3*x[3]^4*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 + 10*x[2]^4*x[3]^4*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 + x[2]^5*x[3]^4*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 - 2*x[2]^2*x[3]^2*x[5]^4*x[6]*x[7]^2*x[8]^2 + x[2]^3*x[3]^2*x[5]^4*x[6]*x[7]^2*x[8]^2 - 2*x[2]^2*x[3]^3*x[5]^4*x[6]*x[7]^2*x[8]^2 - 2*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 + x[2]^3*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 4*x[2]^2*x[3]^3*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 4*x[2]^3*x[3]^3*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 2*x[2]^2*x[3]^4*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 5*x[2]^3*x[3]^4*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 6*x[2]^4*x[3]^3*x[5]^2*x[6]^2*x[7]^2*x[8]^2 - 6*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^2*x[7]^2*x[8]^2 - 2*x[2]^4*x[3]^3*x[5]^3*x[6]^2*x[7]^2*x[8]^2 - 2*x[2]^4*x[3]^3*x[4]*x[5]^3*x[6]^2*x[7]^2*x[8]^2 - x[2]^2*x[3]*x[4]*x[5]^3*x[8]^3 - 3*x[2]^2*x[3]^2*x[4]*x[5]^3*x[8]^3 + 3*x[2]^3*x[3]^2*x[4]*x[5]^3*x[8]^3 - 3*x[2]^2*x[3]^3*x[4]*x[5]^3*x[8]^3 + 6*x[2]^3*x[3]^3*x[4]*x[5]^3*x[8]^3 - x[2]^2*x[3]^4*x[4]*x[5]^3*x[8]^3 + 3*x[2]^3*x[3]^4*x[4]*x[5]^3*x[8]^3 - x[2]*x[5]^4*x[8]^3 - 6*x[2]*x[3]*x[5]^4*x[8]^3 - x[2]^2*x[3]*x[5]^4*x[8]^3 - 9*x[2]*x[3]^2*x[5]^4*x[8]^3 - 2*x[2]^2*x[3]^2*x[5]^4*x[8]^3 - 4*x[2]*x[3]^3*x[5]^4*x[8]^3 - x[2]^2*x[3]^3*x[5]^4*x[8]^3 - x[2]*x[4]*x[5]^4*x[8]^3 - 8*x[2]*x[3]*x[4]*x[5]^4*x[8]^3 - 3*x[2]^2*x[3]*x[4]*x[5]^4*x[8]^3 - 18*x[2]*x[3]^2*x[4]*x[5]^4*x[8]^3 - 12*x[2]^2*x[3]^2*x[4]*x[5]^4*x[8]^3 - 16*x[2]*x[3]^3*x[4]*x[5]^4*x[8]^3 - 15*x[2]^2*x[3]^3*x[4]*x[5]^4*x[8]^3 - 5*x[2]*x[3]^4*x[4]*x[5]^4*x[8]^3 - 6*x[2]^2*x[3]^4*x[4]*x[5]^4*x[8]^3 + 3*x[5]^5*x[8]^3 + 9*x[3]*x[5]^5*x[8]^3 + 9*x[3]^2*x[5]^5*x[8]^3 + 3*x[3]^3*x[5]^5*x[8]^3 + 3*x[4]*x[5]^5*x[8]^3 + 12*x[3]*x[4]*x[5]^5*x[8]^3 + 18*x[3]^2*x[4]*x[5]^5*x[8]^3 + 12*x[3]^3*x[4]*x[5]^5*x[8]^3 + 3*x[3]^4*x[4]*x[5]^5*x[8]^3 + 3*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^3 + 6*x[2]^3*x[3]^3*x[4]*x[5]^2*x[6]*x[8]^3 - 6*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]*x[8]^3 + 3*x[2]^3*x[3]^4*x[4]*x[5]^2*x[6]*x[8]^3 - 6*x[2]^4*x[3]^4*x[4]*x[5]^2*x[6]*x[8]^3 + 6*x[2]^2*x[3]*x[5]^3*x[6]*x[8]^3 + 18*x[2]^2*x[3]^2*x[5]^3*x[6]*x[8]^3 + 2*x[2]^3*x[3]^2*x[5]^3*x[6]*x[8]^3 + 12*x[2]^2*x[3]^3*x[5]^3*x[6]*x[8]^3 + 2*x[2]^3*x[3]^3*x[5]^3*x[6]*x[8]^3 + 6*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[8]^3 + 24*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^3 + 7*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^3 + 30*x[2]^2*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^3 + 20*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^3 + 12*x[2]^2*x[3]^4*x[4]*x[5]^3*x[6]*x[8]^3 + 13*x[2]^3*x[3]^4*x[4]*x[5]^3*x[6]*x[8]^3 - 2*x[2]*x[5]^4*x[6]*x[8]^3 - 14*x[2]*x[3]*x[5]^4*x[6]*x[8]^3 - 22*x[2]*x[3]^2*x[5]^4*x[6]*x[8]^3 - 10*x[2]*x[3]^3*x[5]^4*x[6]*x[8]^3 - 2*x[2]*x[4]*x[5]^4*x[6]*x[8]^3 - 14*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[8]^3 - 30*x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[8]^3 - 26*x[2]*x[3]^3*x[4]*x[5]^4*x[6]*x[8]^3 - 8*x[2]*x[3]^4*x[4]*x[5]^4*x[6]*x[8]^3 - 3*x[2]^4*x[3]^3*x[4]*x[5]*x[6]^2*x[8]^3 - 3*x[2]^4*x[3]^4*x[4]*x[5]*x[6]^2*x[8]^3 + 3*x[2]^5*x[3]^4*x[4]*x[5]*x[6]^2*x[8]^3 - 9*x[2]^3*x[3]^2*x[5]^2*x[6]^2*x[8]^3 - 12*x[2]^3*x[3]^3*x[5]^2*x[6]^2*x[8]^3 - x[2]^4*x[3]^3*x[5]^2*x[6]^2*x[8]^3 - 9*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^3 - 18*x[2]^3*x[3]^3*x[4]*x[5]^2*x[6]^2*x[8]^3 - 5*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^2*x[8]^3 - 9*x[2]^3*x[3]^4*x[4]*x[5]^2*x[6]^2*x[8]^3 - 8*x[2]^4*x[3]^4*x[4]*x[5]^2*x[6]^2*x[8]^3 + 6*x[2]^2*x[3]*x[5]^3*x[6]^2*x[8]^3 + 19*x[2]^2*x[3]^2*x[5]^3*x[6]^2*x[8]^3 + 13*x[2]^2*x[3]^3*x[5]^3*x[6]^2*x[8]^3 + 6*x[2]^2*x[3]*x[4]*x[5]^3*x[6]^2*x[8]^3 + 19*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]^2*x[8]^3 + 20*x[2]^2*x[3]^3*x[4]*x[5]^3*x[6]^2*x[8]^3 + 7*x[2]^2*x[3]^4*x[4]*x[5]^3*x[6]^2*x[8]^3 + x[2]^5*x[3]^4*x[4]*x[6]^3*x[8]^3 + 4*x[2]^4*x[3]^3*x[5]*x[6]^3*x[8]^3 + 4*x[2]^4*x[3]^3*x[4]*x[5]*x[6]^3*x[8]^3 + 2*x[2]^4*x[3]^4*x[4]*x[5]*x[6]^3*x[8]^3 + x[2]^5*x[3]^4*x[4]*x[5]*x[6]^3*x[8]^3 - 6*x[2]^3*x[3]^2*x[5]^2*x[6]^3*x[8]^3 - 8*x[2]^3*x[3]^3*x[5]^2*x[6]^3*x[8]^3 - 6*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]^3*x[8]^3 - 8*x[2]^3*x[3]^3*x[4]*x[5]^2*x[6]^3*x[8]^3 - 2*x[2]^3*x[3]^4*x[4]*x[5]^2*x[6]^3*x[8]^3 + 2*x[2]^4*x[3]^3*x[5]*x[6]^4*x[8]^3 + 2*x[2]^4*x[3]^3*x[4]*x[5]*x[6]^4*x[8]^3 - 3*x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^3 - 6*x[2]^3*x[3]^3*x[4]*x[5]^3*x[7]*x[8]^3 - 3*x[2]^3*x[3]^4*x[4]*x[5]^3*x[7]*x[8]^3 + x[2]*x[5]^4*x[7]*x[8]^3 + 6*x[2]*x[3]*x[5]^4*x[7]*x[8]^3 + x[2]^2*x[3]*x[5]^4*x[7]*x[8]^3 + 9*x[2]*x[3]^2*x[5]^4*x[7]*x[8]^3 + 2*x[2]^2*x[3]^2*x[5]^4*x[7]*x[8]^3 + 4*x[2]*x[3]^3*x[5]^4*x[7]*x[8]^3 + x[2]^2*x[3]^3*x[5]^4*x[7]*x[8]^3 + x[2]*x[4]*x[5]^4*x[7]*x[8]^3 + 6*x[2]*x[3]*x[4]*x[5]^4*x[7]*x[8]^3 + 2*x[2]^2*x[3]*x[4]*x[5]^4*x[7]*x[8]^3 + 12*x[2]*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^3 + 9*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^3 + 10*x[2]*x[3]^3*x[4]*x[5]^4*x[7]*x[8]^3 + 12*x[2]^2*x[3]^3*x[4]*x[5]^4*x[7]*x[8]^3 + 3*x[2]*x[3]^4*x[4]*x[5]^4*x[7]*x[8]^3 + 5*x[2]^2*x[3]^4*x[4]*x[5]^4*x[7]*x[8]^3 - x[5]^5*x[7]*x[8]^3 - 3*x[3]*x[5]^5*x[7]*x[8]^3 - 3*x[3]^2*x[5]^5*x[7]*x[8]^3 - x[3]^3*x[5]^5*x[7]*x[8]^3 - x[4]*x[5]^5*x[7]*x[8]^3 - 4*x[3]*x[4]*x[5]^5*x[7]*x[8]^3 - 6*x[3]^2*x[4]*x[5]^5*x[7]*x[8]^3 - 4*x[3]^3*x[4]*x[5]^5*x[7]*x[8]^3 - x[3]^4*x[4]*x[5]^5*x[7]*x[8]^3 + 6*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]*x[7]*x[8]^3 + 6*x[2]^4*x[3]^4*x[4]*x[5]^2*x[6]*x[7]*x[8]^3 - 6*x[2]^2*x[3]*x[5]^3*x[6]*x[7]*x[8]^3 - 18*x[2]^2*x[3]^2*x[5]^3*x[6]*x[7]*x[8]^3 - 2*x[2]^3*x[3]^2*x[5]^3*x[6]*x[7]*x[8]^3 - 12*x[2]^2*x[3]^3*x[5]^3*x[6]*x[7]*x[8]^3 - 2*x[2]^3*x[3]^3*x[5]^3*x[6]*x[7]*x[8]^3 - 6*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 18*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 4*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 18*x[2]^2*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 14*x[2]^3*x[3]^3*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 6*x[2]^2*x[3]^4*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 10*x[2]^3*x[3]^4*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 + 2*x[2]*x[3]*x[5]^4*x[6]*x[7]*x[8]^3 + 4*x[2]*x[3]^2*x[5]^4*x[6]*x[7]*x[8]^3 + 2*x[2]*x[3]^3*x[5]^4*x[6]*x[7]*x[8]^3 + 2*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[7]*x[8]^3 + 6*x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8]^3 + 6*x[2]*x[3]^3*x[4]*x[5]^4*x[6]*x[7]*x[8]^3 + 2*x[2]*x[3]^4*x[4]*x[5]^4*x[6]*x[7]*x[8]^3 - 3*x[2]^5*x[3]^4*x[4]*x[5]*x[6]^2*x[7]*x[8]^3 + 9*x[2]^3*x[3]^2*x[5]^2*x[6]^2*x[7]*x[8]^3 + 12*x[2]^3*x[3]^3*x[5]^2*x[6]^2*x[7]*x[8]^3 + x[2]^4*x[3]^3*x[5]^2*x[6]^2*x[7]*x[8]^3 + 9*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 + 12*x[2]^3*x[3]^3*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 + 2*x[2]^4*x[3]^3*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 + 3*x[2]^3*x[3]^4*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 + 5*x[2]^4*x[3]^4*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 - x[2]^2*x[3]^2*x[5]^3*x[6]^2*x[7]*x[8]^3 - x[2]^2*x[3]^3*x[5]^3*x[6]^2*x[7]*x[8]^3 - x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^3 - 2*x[2]^2*x[3]^3*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^3 - x[2]^2*x[3]^4*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^3 - 4*x[2]^4*x[3]^3*x[5]*x[6]^3*x[7]*x[8]^3 - 4*x[2]^4*x[3]^3*x[4]*x[5]*x[6]^3*x[7]*x[8]^3 + x[2]^2*x[3]*x[4]*x[5]^3*x[8]^4 + 3*x[2]^2*x[3]^2*x[4]*x[5]^3*x[8]^4 + 3*x[2]^2*x[3]^3*x[4]*x[5]^3*x[8]^4 + x[2]^2*x[3]^4*x[4]*x[5]^3*x[8]^4 - x[5]^4*x[8]^4 - 3*x[3]*x[5]^4*x[8]^4 - 3*x[3]^2*x[5]^4*x[8]^4 - x[3]^3*x[5]^4*x[8]^4 - x[4]*x[5]^4*x[8]^4 - 4*x[3]*x[4]*x[5]^4*x[8]^4 - 6*x[3]^2*x[4]*x[5]^4*x[8]^4 - 4*x[3]^3*x[4]*x[5]^4*x[8]^4 - x[3]^4*x[4]*x[5]^4*x[8]^4 - 3*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^4 - 6*x[2]^3*x[3]^3*x[4]*x[5]^2*x[6]*x[8]^4 - 3*x[2]^3*x[3]^4*x[4]*x[5]^2*x[6]*x[8]^4 + x[2]*x[5]^3*x[6]*x[8]^4 + 6*x[2]*x[3]*x[5]^3*x[6]*x[8]^4 + 9*x[2]*x[3]^2*x[5]^3*x[6]*x[8]^4 + 4*x[2]*x[3]^3*x[5]^3*x[6]*x[8]^4 + x[2]*x[4]*x[5]^3*x[6]*x[8]^4 + 6*x[2]*x[3]*x[4]*x[5]^3*x[6]*x[8]^4 + 12*x[2]*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^4 + 10*x[2]*x[3]^3*x[4]*x[5]^3*x[6]*x[8]^4 + 3*x[2]*x[3]^4*x[4]*x[5]^3*x[6]*x[8]^4 + 3*x[2]^4*x[3]^3*x[4]*x[5]*x[6]^2*x[8]^4 + 3*x[2]^4*x[3]^4*x[4]*x[5]*x[6]^2*x[8]^4 - 3*x[2]^2*x[3]*x[5]^2*x[6]^2*x[8]^4 - 9*x[2]^2*x[3]^2*x[5]^2*x[6]^2*x[8]^4 - 6*x[2]^2*x[3]^3*x[5]^2*x[6]^2*x[8]^4 - 3*x[2]^2*x[3]*x[4]*x[5]^2*x[6]^2*x[8]^4 - 9*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^4 - 9*x[2]^2*x[3]^3*x[4]*x[5]^2*x[6]^2*x[8]^4 - 3*x[2]^2*x[3]^4*x[4]*x[5]^2*x[6]^2*x[8]^4 - x[2]^5*x[3]^4*x[4]*x[6]^3*x[8]^4 + 3*x[2]^3*x[3]^2*x[5]*x[6]^3*x[8]^4 + 4*x[2]^3*x[3]^3*x[5]*x[6]^3*x[8]^4 + 3*x[2]^3*x[3]^2*x[4]*x[5]*x[6]^3*x[8]^4 + 4*x[2]^3*x[3]^3*x[4]*x[5]*x[6]^3*x[8]^4 + x[2]^3*x[3]^4*x[4]*x[5]*x[6]^3*x[8]^4 - x[2]^4*x[3]^3*x[6]^4*x[8]^4 - x[2]^4*x[3]^3*x[4]*x[6]^4*x[8]^4))/(8*x[2]*x[5]*(x[2]^2*x[3]^2*x[5]^2 + x[2]^2*x[3]^2*x[5]^3 - 2*x[2]^2*x[3]^2*x[5]^2*x[7] - 2*x[2]^2*x[3]^2*x[5]^3*x[7] + x[2]^2*x[3]^2*x[5]^2*x[7]^2 + x[2]^2*x[3]^2*x[5]^3*x[7]^2 + 2*x[2]*x[3]*x[5]^2*x[8] + 2*x[2]*x[3]^2*x[5]^2*x[8] - x[5]^3*x[8] - 2*x[3]*x[5]^3*x[8] - x[3]^2*x[5]^3*x[8] - 2*x[2]^2*x[3]^2*x[5]*x[6]*x[8] + 2*x[2]*x[3]*x[5]^2*x[6]*x[8] + 2*x[2]*x[3]^2*x[5]^2*x[6]*x[8] - x[2]^2*x[3]^2*x[5]*x[6]^2*x[8] - 2*x[2]*x[3]*x[5]^2*x[7]*x[8] - 2*x[2]*x[3]^2*x[5]^2*x[7]*x[8] + 2*x[2]^2*x[3]^2*x[5]*x[6]*x[7]*x[8] + x[5]^2*x[8]^2 + 2*x[3]*x[5]^2*x[8]^2 + x[3]^2*x[5]^2*x[8]^2 - 2*x[2]*x[3]*x[5]*x[6]*x[8]^2 - 2*x[2]*x[3]^2*x[5]*x[6]*x[8]^2 + x[2]^2*x[3]^2*x[6]^2*x[8]^2)), -(x[1]^3*(-(x[2]^3*x[3]^2*x[4]*x[5]^3) + x[2]^2*x[3]*x[4]*x[5]^4 + 3*x[2]^2*x[3]^2*x[4]*x[5]^4 - x[2]^3*x[3]^2*x[4]*x[5]^4 - x[2]*x[5]^5 - 2*x[2]*x[3]*x[5]^5 - x[2]^2*x[3]*x[5]^5 - x[2]*x[4]*x[5]^5 - 4*x[2]*x[3]*x[4]*x[5]^5 - 3*x[2]*x[3]^2*x[4]*x[5]^5 + 3*x[2]^2*x[3]^2*x[4]*x[5]^5 + x[5]^6 - x[2]*x[5]^6 + x[3]*x[5]^6 - 2*x[2]*x[3]*x[5]^6 - x[2]^2*x[3]*x[5]^6 + x[4]*x[5]^6 - x[2]*x[4]*x[5]^6 + 2*x[3]*x[4]*x[5]^6 - 4*x[2]*x[3]*x[4]*x[5]^6 - x[2]^2*x[3]*x[4]*x[5]^6 + x[3]^2*x[4]*x[5]^6 - 3*x[2]*x[3]^2*x[4]*x[5]^6 + x[5]^7 + x[3]*x[5]^7 + x[4]*x[5]^7 + 2*x[3]*x[4]*x[5]^7 + x[3]^2*x[4]*x[5]^7 + 3*x[2]^3*x[3]^2*x[4]*x[5]^3*x[7] + x[2]^2*x[3]*x[5]^4*x[7] - 2*x[2]^2*x[3]*x[4]*x[5]^4*x[7] - 9*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7] + 3*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7] + 3*x[2]*x[5]^5*x[7] + 6*x[2]*x[3]*x[5]^5*x[7] + 5*x[2]^2*x[3]*x[5]^5*x[7] + 3*x[2]*x[4]*x[5]^5*x[7] + 12*x[2]*x[3]*x[4]*x[5]^5*x[7] + 2*x[2]^2*x[3]*x[4]*x[5]^5*x[7] + 9*x[2]*x[3]^2*x[4]*x[5]^5*x[7] - 9*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7] - 3*x[5]^6*x[7] + 3*x[2]*x[5]^6*x[7] - 3*x[3]*x[5]^6*x[7] + 6*x[2]*x[3]*x[5]^6*x[7] + 4*x[2]^2*x[3]*x[5]^6*x[7] - 3*x[4]*x[5]^6*x[7] + 3*x[2]*x[4]*x[5]^6*x[7] - 6*x[3]*x[4]*x[5]^6*x[7] + 12*x[2]*x[3]*x[4]*x[5]^6*x[7] + 4*x[2]^2*x[3]*x[4]*x[5]^6*x[7] - 3*x[3]^2*x[4]*x[5]^6*x[7] + 9*x[2]*x[3]^2*x[4]*x[5]^6*x[7] - 3*x[5]^7*x[7] - 3*x[3]*x[5]^7*x[7] - 3*x[4]*x[5]^7*x[7] - 6*x[3]*x[4]*x[5]^7*x[7] - 3*x[3]^2*x[4]*x[5]^7*x[7] - 3*x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]^2 - 3*x[2]^2*x[3]*x[5]^4*x[7]^2 + 9*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]^2 - 3*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]^2 - 3*x[2]*x[5]^5*x[7]^2 - 6*x[2]*x[3]*x[5]^5*x[7]^2 - 9*x[2]^2*x[3]*x[5]^5*x[7]^2 - 3*x[2]*x[4]*x[5]^5*x[7]^2 - 12*x[2]*x[3]*x[4]*x[5]^5*x[7]^2 - 6*x[2]^2*x[3]*x[4]*x[5]^5*x[7]^2 - 9*x[2]*x[3]^2*x[4]*x[5]^5*x[7]^2 + 9*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]^2 + 3*x[5]^6*x[7]^2 - 3*x[2]*x[5]^6*x[7]^2 + 3*x[3]*x[5]^6*x[7]^2 - 6*x[2]*x[3]*x[5]^6*x[7]^2 - 6*x[2]^2*x[3]*x[5]^6*x[7]^2 + 3*x[4]*x[5]^6*x[7]^2 - 3*x[2]*x[4]*x[5]^6*x[7]^2 + 6*x[3]*x[4]*x[5]^6*x[7]^2 - 12*x[2]*x[3]*x[4]*x[5]^6*x[7]^2 - 6*x[2]^2*x[3]*x[4]*x[5]^6*x[7]^2 + 3*x[3]^2*x[4]*x[5]^6*x[7]^2 - 9*x[2]*x[3]^2*x[4]*x[5]^6*x[7]^2 + 3*x[5]^7*x[7]^2 + 3*x[3]*x[5]^7*x[7]^2 + 3*x[4]*x[5]^7*x[7]^2 + 6*x[3]*x[4]*x[5]^7*x[7]^2 + 3*x[3]^2*x[4]*x[5]^7*x[7]^2 + x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]^3 + 3*x[2]^2*x[3]*x[5]^4*x[7]^3 + 2*x[2]^2*x[3]*x[4]*x[5]^4*x[7]^3 - 3*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]^3 + x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]^3 + x[2]*x[5]^5*x[7]^3 + 2*x[2]*x[3]*x[5]^5*x[7]^3 + 7*x[2]^2*x[3]*x[5]^5*x[7]^3 + x[2]*x[4]*x[5]^5*x[7]^3 + 4*x[2]*x[3]*x[4]*x[5]^5*x[7]^3 + 6*x[2]^2*x[3]*x[4]*x[5]^5*x[7]^3 + 3*x[2]*x[3]^2*x[4]*x[5]^5*x[7]^3 - 3*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]^3 - x[5]^6*x[7]^3 + x[2]*x[5]^6*x[7]^3 - x[3]*x[5]^6*x[7]^3 + 2*x[2]*x[3]*x[5]^6*x[7]^3 + 4*x[2]^2*x[3]*x[5]^6*x[7]^3 - x[4]*x[5]^6*x[7]^3 + x[2]*x[4]*x[5]^6*x[7]^3 - 2*x[3]*x[4]*x[5]^6*x[7]^3 + 4*x[2]*x[3]*x[4]*x[5]^6*x[7]^3 + 4*x[2]^2*x[3]*x[4]*x[5]^6*x[7]^3 - x[3]^2*x[4]*x[5]^6*x[7]^3 + 3*x[2]*x[3]^2*x[4]*x[5]^6*x[7]^3 - x[5]^7*x[7]^3 - x[3]*x[5]^7*x[7]^3 - x[4]*x[5]^7*x[7]^3 - 2*x[3]*x[4]*x[5]^7*x[7]^3 - x[3]^2*x[4]*x[5]^7*x[7]^3 - x[2]^2*x[3]*x[5]^4*x[7]^4 - x[2]^2*x[3]*x[4]*x[5]^4*x[7]^4 - 2*x[2]^2*x[3]*x[5]^5*x[7]^4 - 2*x[2]^2*x[3]*x[4]*x[5]^5*x[7]^4 - x[2]^2*x[3]*x[5]^6*x[7]^4 - x[2]^2*x[3]*x[4]*x[5]^6*x[7]^4 - x[2]^3*x[3]^2*x[4]*x[5]^2*x[8] - 2*x[2]^2*x[3]^2*x[4]*x[5]^3*x[8] - x[2]^3*x[3]^2*x[4]*x[5]^3*x[8] + 2*x[2]*x[5]^4*x[8] + 4*x[2]*x[3]*x[5]^4*x[8] + 2*x[2]^2*x[3]*x[5]^4*x[8] + 2*x[2]*x[4]*x[5]^4*x[8] + 8*x[2]*x[3]*x[4]*x[5]^4*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^4*x[8] + 6*x[2]*x[3]^2*x[4]*x[5]^4*x[8] - 4*x[2]^2*x[3]^2*x[4]*x[5]^4*x[8] - x[2]^3*x[3]^2*x[4]*x[5]^4*x[8] - 3*x[5]^5*x[8] + 3*x[2]*x[5]^5*x[8] - 3*x[3]*x[5]^5*x[8] + 6*x[2]*x[3]*x[5]^5*x[8] + 3*x[2]^2*x[3]*x[5]^5*x[8] - 3*x[4]*x[5]^5*x[8] + 3*x[2]*x[4]*x[5]^5*x[8] - 6*x[3]*x[4]*x[5]^5*x[8] + 12*x[2]*x[3]*x[4]*x[5]^5*x[8] + 4*x[2]^2*x[3]*x[4]*x[5]^5*x[8] - 3*x[3]^2*x[4]*x[5]^5*x[8] + 9*x[2]*x[3]^2*x[4]*x[5]^5*x[8] + x[2]^2*x[3]^2*x[4]*x[5]^5*x[8] - 4*x[5]^6*x[8] - 4*x[3]*x[5]^6*x[8] - 4*x[4]*x[5]^6*x[8] - 8*x[3]*x[4]*x[5]^6*x[8] - 4*x[3]^2*x[4]*x[5]^6*x[8] + 5*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[8] - 2*x[2]^2*x[3]*x[5]^3*x[6]*x[8] - 6*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[8] - 10*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[8] + 5*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[8] + x[2]*x[5]^4*x[6]*x[8] + 2*x[2]*x[3]*x[5]^4*x[6]*x[8] - 2*x[2]^2*x[3]*x[5]^4*x[6]*x[8] + x[2]*x[4]*x[5]^4*x[6]*x[8] + 6*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[8] - 6*x[2]^2*x[3]*x[4]*x[5]^4*x[6]*x[8] + 5*x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[8] - 10*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]*x[8] + x[2]*x[5]^5*x[6]*x[8] + 2*x[2]*x[3]*x[5]^5*x[6]*x[8] + x[2]*x[4]*x[5]^5*x[6]*x[8] + 6*x[2]*x[3]*x[4]*x[5]^5*x[6]*x[8] + 5*x[2]*x[3]^2*x[4]*x[5]^5*x[6]*x[8] - x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8] + 3*x[2]^2*x[3]*x[5]^3*x[6]^2*x[8] + 4*x[2]^2*x[3]*x[4]*x[5]^3*x[6]^2*x[8] + 3*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]^2*x[8] - x[2]*x[5]^4*x[6]^2*x[8] - 2*x[2]*x[3]*x[5]^4*x[6]^2*x[8] + 2*x[2]^2*x[3]*x[5]^4*x[6]^2*x[8] - x[2]*x[4]*x[5]^4*x[6]^2*x[8] - 4*x[2]*x[3]*x[4]*x[5]^4*x[6]^2*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^4*x[6]^2*x[8] - 3*x[2]*x[3]^2*x[4]*x[5]^4*x[6]^2*x[8] + x[5]^5*x[6]^2*x[8] + x[3]*x[5]^5*x[6]^2*x[8] + x[4]*x[5]^5*x[6]^2*x[8] + 2*x[3]*x[4]*x[5]^5*x[6]^2*x[8] + x[3]^2*x[4]*x[5]^5*x[6]^2*x[8] + x[2]^3*x[3]^2*x[4]*x[5]^2*x[7]*x[8] + x[2]^2*x[3]*x[5]^3*x[7]*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^3*x[7]*x[8] + 7*x[2]^2*x[3]^2*x[4]*x[5]^3*x[7]*x[8] + x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]*x[8] - 4*x[2]*x[5]^4*x[7]*x[8] - 8*x[2]*x[3]*x[5]^4*x[7]*x[8] - 5*x[2]^2*x[3]*x[5]^4*x[7]*x[8] - 4*x[2]*x[4]*x[5]^4*x[7]*x[8] - 18*x[2]*x[3]*x[4]*x[5]^4*x[7]*x[8] - 4*x[2]^2*x[3]*x[4]*x[5]^4*x[7]*x[8] - 14*x[2]*x[3]^2*x[4]*x[5]^4*x[7]*x[8] + 13*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]*x[8] + 3*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]*x[8] + 6*x[5]^5*x[7]*x[8] - 7*x[2]*x[5]^5*x[7]*x[8] + 6*x[3]*x[5]^5*x[7]*x[8] - 14*x[2]*x[3]*x[5]^5*x[7]*x[8] - 9*x[2]^2*x[3]*x[5]^5*x[7]*x[8] + 6*x[4]*x[5]^5*x[7]*x[8] - 7*x[2]*x[4]*x[5]^5*x[7]*x[8] + 12*x[3]*x[4]*x[5]^5*x[7]*x[8] - 30*x[2]*x[3]*x[4]*x[5]^5*x[7]*x[8] - 12*x[2]^2*x[3]*x[4]*x[5]^5*x[7]*x[8] + 6*x[3]^2*x[4]*x[5]^5*x[7]*x[8] - 23*x[2]*x[3]^2*x[4]*x[5]^5*x[7]*x[8] - 3*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]*x[8] + 9*x[5]^6*x[7]*x[8] + 9*x[3]*x[5]^6*x[7]*x[8] + 9*x[4]*x[5]^6*x[7]*x[8] + 18*x[3]*x[4]*x[5]^6*x[7]*x[8] + 9*x[3]^2*x[4]*x[5]^6*x[7]*x[8] - 8*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[7]*x[8] - 2*x[2]^2*x[3]*x[5]^3*x[6]*x[7]*x[8] + 4*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8] + 14*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8] - 10*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8] - 4*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[7]*x[8] + 8*x[2]^2*x[3]*x[4]*x[5]^4*x[6]*x[7]*x[8] - 4*x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8] + 20*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8] - 2*x[5]^5*x[6]*x[7]*x[8] - 2*x[2]*x[5]^5*x[6]*x[7]*x[8] - 2*x[3]*x[5]^5*x[6]*x[7]*x[8] - 4*x[2]*x[3]*x[5]^5*x[6]*x[7]*x[8] - 2*x[4]*x[5]^5*x[6]*x[7]*x[8] - 2*x[2]*x[4]*x[5]^5*x[6]*x[7]*x[8] - 4*x[3]*x[4]*x[5]^5*x[6]*x[7]*x[8] - 12*x[2]*x[3]*x[4]*x[5]^5*x[6]*x[7]*x[8] - 2*x[3]^2*x[4]*x[5]^5*x[6]*x[7]*x[8] - 10*x[2]*x[3]^2*x[4]*x[5]^5*x[6]*x[7]*x[8] + x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]^2*x[7]*x[8] - 5*x[2]^2*x[3]*x[5]^3*x[6]^2*x[7]*x[8] - 6*x[2]^2*x[3]*x[4]*x[5]^3*x[6]^2*x[7]*x[8] - 3*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]*x[8] + x[2]*x[5]^4*x[6]^2*x[7]*x[8] + 2*x[2]*x[3]*x[5]^4*x[6]^2*x[7]*x[8] - 4*x[2]^2*x[3]*x[5]^4*x[6]^2*x[7]*x[8] + x[2]*x[4]*x[5]^4*x[6]^2*x[7]*x[8] + 4*x[2]*x[3]*x[4]*x[5]^4*x[6]^2*x[7]*x[8] - 4*x[2]^2*x[3]*x[4]*x[5]^4*x[6]^2*x[7]*x[8] + 3*x[2]*x[3]^2*x[4]*x[5]^4*x[6]^2*x[7]*x[8] - x[5]^5*x[6]^2*x[7]*x[8] - x[3]*x[5]^5*x[6]^2*x[7]*x[8] - x[4]*x[5]^5*x[6]^2*x[7]*x[8] - 2*x[3]*x[4]*x[5]^5*x[6]^2*x[7]*x[8] - x[3]^2*x[4]*x[5]^5*x[6]^2*x[7]*x[8] - x[2]^2*x[3]*x[5]^3*x[7]^2*x[8] - 2*x[2]^2*x[3]*x[4]*x[5]^3*x[7]^2*x[8] - 5*x[2]^2*x[3]^2*x[4]*x[5]^3*x[7]^2*x[8] + x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]^2*x[8] + x[2]*x[5]^4*x[7]^2*x[8] + 2*x[2]*x[3]*x[5]^4*x[7]^2*x[8] + 4*x[2]^2*x[3]*x[5]^4*x[7]^2*x[8] + x[2]*x[4]*x[5]^4*x[7]^2*x[8] + 8*x[2]*x[3]*x[4]*x[5]^4*x[7]^2*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^4*x[7]^2*x[8] + 7*x[2]*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8] - 14*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8] - 3*x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8] - 2*x[5]^5*x[7]^2*x[8] + 5*x[2]*x[5]^5*x[7]^2*x[8] - 2*x[3]*x[5]^5*x[7]^2*x[8] + 10*x[2]*x[3]*x[5]^5*x[7]^2*x[8] + 9*x[2]^2*x[3]*x[5]^5*x[7]^2*x[8] - 2*x[4]*x[5]^5*x[7]^2*x[8] + 5*x[2]*x[4]*x[5]^5*x[7]^2*x[8] - 4*x[3]*x[4]*x[5]^5*x[7]^2*x[8] + 24*x[2]*x[3]*x[4]*x[5]^5*x[7]^2*x[8] + 12*x[2]^2*x[3]*x[4]*x[5]^5*x[7]^2*x[8] - 2*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8] + 19*x[2]*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8] + 3*x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8] - 6*x[5]^6*x[7]^2*x[8] - 6*x[3]*x[5]^6*x[7]^2*x[8] - 6*x[4]*x[5]^6*x[7]^2*x[8] - 12*x[3]*x[4]*x[5]^6*x[7]^2*x[8] - 6*x[3]^2*x[4]*x[5]^6*x[7]^2*x[8] + 3*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[7]^2*x[8] + 8*x[2]^2*x[3]*x[5]^3*x[6]*x[7]^2*x[8] + 6*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[7]^2*x[8] - 4*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[7]^2*x[8] + 5*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[7]^2*x[8] - x[2]*x[5]^4*x[6]*x[7]^2*x[8] - 2*x[2]*x[3]*x[5]^4*x[6]*x[7]^2*x[8] + 6*x[2]^2*x[3]*x[5]^4*x[6]*x[7]^2*x[8] - x[2]*x[4]*x[5]^4*x[6]*x[7]^2*x[8] - 2*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[7]^2*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^4*x[6]*x[7]^2*x[8] - x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^2*x[8] - 10*x[2]^2*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^2*x[8] + 2*x[5]^5*x[6]*x[7]^2*x[8] + x[2]*x[5]^5*x[6]*x[7]^2*x[8] + 2*x[3]*x[5]^5*x[6]*x[7]^2*x[8] + 2*x[2]*x[3]*x[5]^5*x[6]*x[7]^2*x[8] + 2*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + x[2]*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + 4*x[3]*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + 6*x[2]*x[3]*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + 2*x[3]^2*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + 5*x[2]*x[3]^2*x[4]*x[5]^5*x[6]*x[7]^2*x[8] + 2*x[2]^2*x[3]*x[5]^3*x[6]^2*x[7]^2*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^3*x[6]^2*x[7]^2*x[8] + 2*x[2]^2*x[3]*x[5]^4*x[6]^2*x[7]^2*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^4*x[6]^2*x[7]^2*x[8] - x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]^3*x[8] + x[2]*x[5]^4*x[7]^3*x[8] + 2*x[2]*x[3]*x[5]^4*x[7]^3*x[8] - x[2]^2*x[3]*x[5]^4*x[7]^3*x[8] + x[2]*x[4]*x[5]^4*x[7]^3*x[8] + 2*x[2]*x[3]*x[4]*x[5]^4*x[7]^3*x[8] + x[2]*x[3]^2*x[4]*x[5]^4*x[7]^3*x[8] + 5*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]^3*x[8] + x[2]^3*x[3]^2*x[4]*x[5]^4*x[7]^3*x[8] - x[5]^5*x[7]^3*x[8] - x[2]*x[5]^5*x[7]^3*x[8] - x[3]*x[5]^5*x[7]^3*x[8] - 2*x[2]*x[3]*x[5]^5*x[7]^3*x[8] - 3*x[2]^2*x[3]*x[5]^5*x[7]^3*x[8] - x[4]*x[5]^5*x[7]^3*x[8] - x[2]*x[4]*x[5]^5*x[7]^3*x[8] - 2*x[3]*x[4]*x[5]^5*x[7]^3*x[8] - 6*x[2]*x[3]*x[4]*x[5]^5*x[7]^3*x[8] - 4*x[2]^2*x[3]*x[4]*x[5]^5*x[7]^3*x[8] - x[3]^2*x[4]*x[5]^5*x[7]^3*x[8] - 5*x[2]*x[3]^2*x[4]*x[5]^5*x[7]^3*x[8] - x[2]^2*x[3]^2*x[4]*x[5]^5*x[7]^3*x[8] + x[5]^6*x[7]^3*x[8] + x[3]*x[5]^6*x[7]^3*x[8] + x[4]*x[5]^6*x[7]^3*x[8] + 2*x[3]*x[4]*x[5]^6*x[7]^3*x[8] + x[3]^2*x[4]*x[5]^6*x[7]^3*x[8] - 4*x[2]^2*x[3]*x[5]^3*x[6]*x[7]^3*x[8] - 4*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[7]^3*x[8] - 4*x[2]^2*x[3]*x[5]^4*x[6]*x[7]^3*x[8] - 4*x[2]^2*x[3]*x[4]*x[5]^4*x[6]*x[7]^3*x[8] - x[2]^2*x[3]*x[4]*x[5]^2*x[8]^2 - x[2]^2*x[3]^2*x[4]*x[5]^2*x[8]^2 + 2*x[2]^3*x[3]^2*x[4]*x[5]^2*x[8]^2 - x[2]*x[5]^3*x[8]^2 - 2*x[2]*x[3]*x[5]^3*x[8]^2 - x[2]^2*x[3]*x[5]^3*x[8]^2 - x[2]*x[4]*x[5]^3*x[8]^2 - 4*x[2]*x[3]*x[4]*x[5]^3*x[8]^2 - 4*x[2]^2*x[3]*x[4]*x[5]^3*x[8]^2 - 3*x[2]*x[3]^2*x[4]*x[5]^3*x[8]^2 - x[2]^2*x[3]^2*x[4]*x[5]^3*x[8]^2 + 2*x[2]^3*x[3]^2*x[4]*x[5]^3*x[8]^2 + 3*x[5]^4*x[8]^2 - 3*x[2]*x[5]^4*x[8]^2 + 3*x[3]*x[5]^4*x[8]^2 - 6*x[2]*x[3]*x[5]^4*x[8]^2 - 3*x[2]^2*x[3]*x[5]^4*x[8]^2 + 3*x[4]*x[5]^4*x[8]^2 - 3*x[2]*x[4]*x[5]^4*x[8]^2 + 6*x[3]*x[4]*x[5]^4*x[8]^2 - 12*x[2]*x[3]*x[4]*x[5]^4*x[8]^2 - 6*x[2]^2*x[3]*x[4]*x[5]^4*x[8]^2 + 3*x[3]^2*x[4]*x[5]^4*x[8]^2 - 9*x[2]*x[3]^2*x[4]*x[5]^4*x[8]^2 - 3*x[2]^2*x[3]^2*x[4]*x[5]^4*x[8]^2 + 6*x[5]^5*x[8]^2 + 6*x[3]*x[5]^5*x[8]^2 + 6*x[4]*x[5]^5*x[8]^2 + 12*x[3]*x[4]*x[5]^5*x[8]^2 + 6*x[3]^2*x[4]*x[5]^5*x[8]^2 + x[2]^3*x[3]^2*x[4]*x[5]*x[6]*x[8]^2 + 2*x[2]^2*x[3]*x[5]^2*x[6]*x[8]^2 + 6*x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[8]^2 + 10*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^2 - 3*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^2 - 2*x[2]*x[5]^3*x[6]*x[8]^2 - 4*x[2]*x[3]*x[5]^3*x[6]*x[8]^2 + 4*x[2]^2*x[3]*x[5]^3*x[6]*x[8]^2 - 2*x[2]*x[4]*x[5]^3*x[6]*x[8]^2 - 12*x[2]*x[3]*x[4]*x[5]^3*x[6]*x[8]^2 + 12*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[8]^2 - 10*x[2]*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^2 + 20*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^2 + x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^2 - 3*x[2]*x[5]^4*x[6]*x[8]^2 - 6*x[2]*x[3]*x[5]^4*x[6]*x[8]^2 - 3*x[2]*x[4]*x[5]^4*x[6]*x[8]^2 - 18*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[8]^2 - 15*x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[8]^2 - 5*x[2]^3*x[3]^2*x[4]*x[5]*x[6]^2*x[8]^2 - 2*x[2]^2*x[3]*x[5]^2*x[6]^2*x[8]^2 - 2*x[2]^2*x[3]*x[4]*x[5]^2*x[6]^2*x[8]^2 + 2*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^2 - 5*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^2 + 2*x[2]*x[5]^3*x[6]^2*x[8]^2 + 4*x[2]*x[3]*x[5]^3*x[6]^2*x[8]^2 - 3*x[2]^2*x[3]*x[5]^3*x[6]^2*x[8]^2 + 2*x[2]*x[4]*x[5]^3*x[6]^2*x[8]^2 + 8*x[2]*x[3]*x[4]*x[5]^3*x[6]^2*x[8]^2 - 2*x[2]^2*x[3]*x[4]*x[5]^3*x[6]^2*x[8]^2 + 6*x[2]*x[3]^2*x[4]*x[5]^3*x[6]^2*x[8]^2 + 5*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]^2*x[8]^2 - 3*x[5]^4*x[6]^2*x[8]^2 - 3*x[3]*x[5]^4*x[6]^2*x[8]^2 - 3*x[4]*x[5]^4*x[6]^2*x[8]^2 - 6*x[3]*x[4]*x[5]^4*x[6]^2*x[8]^2 - 3*x[3]^2*x[4]*x[5]^4*x[6]^2*x[8]^2 + x[2]^3*x[3]^2*x[4]*x[5]*x[6]^3*x[8]^2 - 2*x[2]^2*x[3]*x[5]^2*x[6]^3*x[8]^2 - 2*x[2]^2*x[3]*x[4]*x[5]^2*x[6]^3*x[8]^2 - 2*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]^3*x[8]^2 + x[2]*x[5]^3*x[6]^3*x[8]^2 + 2*x[2]*x[3]*x[5]^3*x[6]^3*x[8]^2 + x[2]*x[4]*x[5]^3*x[6]^3*x[8]^2 + 2*x[2]*x[3]*x[4]*x[5]^3*x[6]^3*x[8]^2 + x[2]*x[3]^2*x[4]*x[5]^3*x[6]^3*x[8]^2 - x[2]^2*x[3]*x[5]^2*x[6]^4*x[8]^2 - x[2]^2*x[3]*x[4]*x[5]^2*x[6]^4*x[8]^2 - 2*x[2]^3*x[3]^2*x[4]*x[5]^2*x[7]*x[8]^2 + x[2]*x[5]^3*x[7]*x[8]^2 + 2*x[2]*x[3]*x[5]^3*x[7]*x[8]^2 + x[2]*x[4]*x[5]^3*x[7]*x[8]^2 + 6*x[2]*x[3]*x[4]*x[5]^3*x[7]*x[8]^2 + 2*x[2]^2*x[3]*x[4]*x[5]^3*x[7]*x[8]^2 + 5*x[2]*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^2 - 4*x[2]^2*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^2 - 4*x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^2 - 3*x[5]^4*x[7]*x[8]^2 + 5*x[2]*x[5]^4*x[7]*x[8]^2 - 3*x[3]*x[5]^4*x[7]*x[8]^2 + 10*x[2]*x[3]*x[5]^4*x[7]*x[8]^2 + 6*x[2]^2*x[3]*x[5]^4*x[7]*x[8]^2 - 3*x[4]*x[5]^4*x[7]*x[8]^2 + 5*x[2]*x[4]*x[5]^4*x[7]*x[8]^2 - 6*x[3]*x[4]*x[5]^4*x[7]*x[8]^2 + 24*x[2]*x[3]*x[4]*x[5]^4*x[7]*x[8]^2 + 12*x[2]^2*x[3]*x[4]*x[5]^4*x[7]*x[8]^2 - 3*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^2 + 19*x[2]*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^2 + 6*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^2 - 9*x[5]^5*x[7]*x[8]^2 - 9*x[3]*x[5]^5*x[7]*x[8]^2 - 9*x[4]*x[5]^5*x[7]*x[8]^2 - 18*x[3]*x[4]*x[5]^5*x[7]*x[8]^2 - 9*x[3]^2*x[4]*x[5]^5*x[7]*x[8]^2 - 2*x[2]^2*x[3]*x[5]^2*x[6]*x[7]*x[8]^2 - 4*x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 - 10*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 + 6*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[7]*x[8]^2 - 2*x[2]^2*x[3]*x[5]^3*x[6]*x[7]*x[8]^2 + 4*x[2]*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 - 12*x[2]^2*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 + 4*x[2]*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 - 30*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 - 2*x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^2 + 4*x[5]^4*x[6]*x[7]*x[8]^2 + 4*x[2]*x[5]^4*x[6]*x[7]*x[8]^2 + 4*x[3]*x[5]^4*x[6]*x[7]*x[8]^2 + 8*x[2]*x[3]*x[5]^4*x[6]*x[7]*x[8]^2 + 4*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 4*x[2]*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 8*x[3]*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 24*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 4*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 20*x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[7]*x[8]^2 + 3*x[2]^3*x[3]^2*x[4]*x[5]*x[6]^2*x[7]*x[8]^2 + 7*x[2]^2*x[3]*x[5]^2*x[6]^2*x[7]*x[8]^2 + 6*x[2]^2*x[3]*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^2 + x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^2 + 5*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^2 - 4*x[2]*x[5]^3*x[6]^2*x[7]*x[8]^2 - 8*x[2]*x[3]*x[5]^3*x[6]^2*x[7]*x[8]^2 + 5*x[2]^2*x[3]*x[5]^3*x[6]^2*x[7]*x[8]^2 - 4*x[2]*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 - 10*x[2]*x[3]*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 + 4*x[2]^2*x[3]*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 - 6*x[2]*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 - 5*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^2 + 2*x[5]^4*x[6]^2*x[7]*x[8]^2 + 2*x[3]*x[5]^4*x[6]^2*x[7]*x[8]^2 + 2*x[4]*x[5]^4*x[6]^2*x[7]*x[8]^2 + 4*x[3]*x[4]*x[5]^4*x[6]^2*x[7]*x[8]^2 + 2*x[3]^2*x[4]*x[5]^4*x[6]^2*x[7]*x[8]^2 + 4*x[2]^2*x[3]*x[5]^2*x[6]^3*x[7]*x[8]^2 + 4*x[2]^2*x[3]*x[4]*x[5]^2*x[6]^3*x[7]*x[8]^2 + x[2]^2*x[3]*x[5]^3*x[7]^2*x[8]^2 + 2*x[2]^2*x[3]*x[4]*x[5]^3*x[7]^2*x[8]^2 + 5*x[2]^2*x[3]^2*x[4]*x[5]^3*x[7]^2*x[8]^2 + 2*x[2]^3*x[3]^2*x[4]*x[5]^3*x[7]^2*x[8]^2 - x[5]^4*x[7]^2*x[8]^2 - 2*x[2]*x[5]^4*x[7]^2*x[8]^2 - x[3]*x[5]^4*x[7]^2*x[8]^2 - 4*x[2]*x[3]*x[5]^4*x[7]^2*x[8]^2 - 3*x[2]^2*x[3]*x[5]^4*x[7]^2*x[8]^2 - x[4]*x[5]^4*x[7]^2*x[8]^2 - 2*x[2]*x[4]*x[5]^4*x[7]^2*x[8]^2 - 2*x[3]*x[4]*x[5]^4*x[7]^2*x[8]^2 - 12*x[2]*x[3]*x[4]*x[5]^4*x[7]^2*x[8]^2 - 6*x[2]^2*x[3]*x[4]*x[5]^4*x[7]^2*x[8]^2 - x[3]^2*x[4]*x[5]^4*x[7]^2*x[8]^2 - 10*x[2]*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8]^2 - 3*x[2]^2*x[3]^2*x[4]*x[5]^4*x[7]^2*x[8]^2 + 3*x[5]^5*x[7]^2*x[8]^2 + 3*x[3]*x[5]^5*x[7]^2*x[8]^2 + 3*x[4]*x[5]^5*x[7]^2*x[8]^2 + 6*x[3]*x[4]*x[5]^5*x[7]^2*x[8]^2 + 3*x[3]^2*x[4]*x[5]^5*x[7]^2*x[8]^2 - 3*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[7]^2*x[8]^2 + 3*x[2]*x[5]^3*x[6]*x[7]^2*x[8]^2 + 6*x[2]*x[3]*x[5]^3*x[6]*x[7]^2*x[8]^2 - 2*x[2]^2*x[3]*x[5]^3*x[6]*x[7]^2*x[8]^2 + 3*x[2]*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 + 6*x[2]*x[3]*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 + 3*x[2]*x[3]^2*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 + 10*x[2]^2*x[3]^2*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 + x[2]^3*x[3]^2*x[4]*x[5]^3*x[6]*x[7]^2*x[8]^2 - 2*x[5]^4*x[6]*x[7]^2*x[8]^2 - x[2]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 2*x[3]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 2*x[2]*x[3]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 2*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - x[2]*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 4*x[3]*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 6*x[2]*x[3]*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 2*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 5*x[2]*x[3]^2*x[4]*x[5]^4*x[6]*x[7]^2*x[8]^2 - 6*x[2]^2*x[3]*x[5]^2*x[6]^2*x[7]^2*x[8]^2 - 6*x[2]^2*x[3]*x[4]*x[5]^2*x[6]^2*x[7]^2*x[8]^2 - 2*x[2]^2*x[3]*x[5]^3*x[6]^2*x[7]^2*x[8]^2 - 2*x[2]^2*x[3]*x[4]*x[5]^3*x[6]^2*x[7]^2*x[8]^2 + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[8]^3 + 2*x[2]^2*x[3]^2*x[4]*x[5]^2*x[8]^3 - x[2]^3*x[3]^2*x[4]*x[5]^2*x[8]^3 - x[5]^3*x[8]^3 + x[2]*x[5]^3*x[8]^3 - x[3]*x[5]^3*x[8]^3 + 2*x[2]*x[3]*x[5]^3*x[8]^3 + x[2]^2*x[3]*x[5]^3*x[8]^3 - x[4]*x[5]^3*x[8]^3 + x[2]*x[4]*x[5]^3*x[8]^3 - 2*x[3]*x[4]*x[5]^3*x[8]^3 + 4*x[2]*x[3]*x[4]*x[5]^3*x[8]^3 + 4*x[2]^2*x[3]*x[4]*x[5]^3*x[8]^3 - x[3]^2*x[4]*x[5]^3*x[8]^3 + 3*x[2]*x[3]^2*x[4]*x[5]^3*x[8]^3 + 3*x[2]^2*x[3]^2*x[4]*x[5]^3*x[8]^3 - 4*x[5]^4*x[8]^3 - 4*x[3]*x[5]^4*x[8]^3 - 4*x[4]*x[5]^4*x[8]^3 - 8*x[3]*x[4]*x[5]^4*x[8]^3 - 4*x[3]^2*x[4]*x[5]^4*x[8]^3 - 2*x[2]^3*x[3]^2*x[4]*x[5]*x[6]*x[8]^3 + x[2]*x[5]^2*x[6]*x[8]^3 + 2*x[2]*x[3]*x[5]^2*x[6]*x[8]^3 - 2*x[2]^2*x[3]*x[5]^2*x[6]*x[8]^3 + x[2]*x[4]*x[5]^2*x[6]*x[8]^3 + 6*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[8]^3 - 6*x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[8]^3 + 5*x[2]*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^3 - 10*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^3 - 2*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^3 + 3*x[2]*x[5]^3*x[6]*x[8]^3 + 6*x[2]*x[3]*x[5]^3*x[6]*x[8]^3 + 3*x[2]*x[4]*x[5]^3*x[6]*x[8]^3 + 18*x[2]*x[3]*x[4]*x[5]^3*x[6]*x[8]^3 + 15*x[2]*x[3]^2*x[4]*x[5]^3*x[6]*x[8]^3 - x[2]^2*x[3]*x[5]*x[6]^2*x[8]^3 - 2*x[2]^2*x[3]*x[4]*x[5]*x[6]^2*x[8]^3 - 5*x[2]^2*x[3]^2*x[4]*x[5]*x[6]^2*x[8]^3 + 5*x[2]^3*x[3]^2*x[4]*x[5]*x[6]^2*x[8]^3 - x[2]*x[5]^2*x[6]^2*x[8]^3 - 2*x[2]*x[3]*x[5]^2*x[6]^2*x[8]^3 - x[2]*x[4]*x[5]^2*x[6]^2*x[8]^3 - 4*x[2]*x[3]*x[4]*x[5]^2*x[6]^2*x[8]^3 - 2*x[2]^2*x[3]*x[4]*x[5]^2*x[6]^2*x[8]^3 - 3*x[2]*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^3 - 10*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^3 + 3*x[5]^3*x[6]^2*x[8]^3 + 3*x[3]*x[5]^3*x[6]^2*x[8]^3 + 3*x[4]*x[5]^3*x[6]^2*x[8]^3 + 6*x[3]*x[4]*x[5]^3*x[6]^2*x[8]^3 + 3*x[3]^2*x[4]*x[5]^3*x[6]^2*x[8]^3 + x[2]^3*x[3]^2*x[4]*x[6]^3*x[8]^3 + 2*x[2]^2*x[3]*x[5]*x[6]^3*x[8]^3 + 2*x[2]^2*x[3]*x[4]*x[5]*x[6]^3*x[8]^3 + 2*x[2]^2*x[3]^2*x[4]*x[5]*x[6]^3*x[8]^3 + x[2]^3*x[3]^2*x[4]*x[5]*x[6]^3*x[8]^3 - 2*x[2]*x[5]^2*x[6]^3*x[8]^3 - 4*x[2]*x[3]*x[5]^2*x[6]^3*x[8]^3 - 2*x[2]*x[4]*x[5]^2*x[6]^3*x[8]^3 - 4*x[2]*x[3]*x[4]*x[5]^2*x[6]^3*x[8]^3 - 2*x[2]*x[3]^2*x[4]*x[5]^2*x[6]^3*x[8]^3 + 2*x[2]^2*x[3]*x[5]*x[6]^4*x[8]^3 + 2*x[2]^2*x[3]*x[4]*x[5]*x[6]^4*x[8]^3 + x[2]^3*x[3]^2*x[4]*x[5]^2*x[7]*x[8]^3 - x[2]*x[5]^3*x[7]*x[8]^3 - 2*x[2]*x[3]*x[5]^3*x[7]*x[8]^3 - x[2]^2*x[3]*x[5]^3*x[7]*x[8]^3 - x[2]*x[4]*x[5]^3*x[7]*x[8]^3 - 6*x[2]*x[3]*x[4]*x[5]^3*x[7]*x[8]^3 - 4*x[2]^2*x[3]*x[4]*x[5]^3*x[7]*x[8]^3 - 5*x[2]*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^3 - 3*x[2]^2*x[3]^2*x[4]*x[5]^3*x[7]*x[8]^3 + 3*x[5]^4*x[7]*x[8]^3 + 3*x[3]*x[5]^4*x[7]*x[8]^3 + 3*x[4]*x[5]^4*x[7]*x[8]^3 + 6*x[3]*x[4]*x[5]^4*x[7]*x[8]^3 + 3*x[3]^2*x[4]*x[5]^4*x[7]*x[8]^3 + 2*x[2]^2*x[3]*x[5]^2*x[6]*x[7]*x[8]^3 + 4*x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8]^3 + 10*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]*x[7]*x[8]^3 + 2*x[2]^3*x[3]^2*x[4]*x[5]^2*x[6]*x[7]*x[8]^3 - 2*x[5]^3*x[6]*x[7]*x[8]^3 - 2*x[2]*x[5]^3*x[6]*x[7]*x[8]^3 - 2*x[3]*x[5]^3*x[6]*x[7]*x[8]^3 - 4*x[2]*x[3]*x[5]^3*x[6]*x[7]*x[8]^3 - 2*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 2*x[2]*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 4*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 12*x[2]*x[3]*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 2*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 10*x[2]*x[3]^2*x[4]*x[5]^3*x[6]*x[7]*x[8]^3 - 3*x[2]^3*x[3]^2*x[4]*x[5]*x[6]^2*x[7]*x[8]^3 + 3*x[2]*x[5]^2*x[6]^2*x[7]*x[8]^3 + 6*x[2]*x[3]*x[5]^2*x[6]^2*x[7]*x[8]^3 - x[2]^2*x[3]*x[5]^2*x[6]^2*x[7]*x[8]^3 + 3*x[2]*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 + 6*x[2]*x[3]*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 + 3*x[2]*x[3]^2*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 + 5*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]^2*x[7]*x[8]^3 - x[5]^3*x[6]^2*x[7]*x[8]^3 - x[3]*x[5]^3*x[6]^2*x[7]*x[8]^3 - x[4]*x[5]^3*x[6]^2*x[7]*x[8]^3 - 2*x[3]*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^3 - x[3]^2*x[4]*x[5]^3*x[6]^2*x[7]*x[8]^3 - 4*x[2]^2*x[3]*x[5]*x[6]^3*x[7]*x[8]^3 - 4*x[2]^2*x[3]*x[4]*x[5]*x[6]^3*x[7]*x[8]^3 - x[2]^2*x[3]*x[4]*x[5]^2*x[8]^4 - x[2]^2*x[3]^2*x[4]*x[5]^2*x[8]^4 + x[5]^3*x[8]^4 + x[3]*x[5]^3*x[8]^4 + x[4]*x[5]^3*x[8]^4 + 2*x[3]*x[4]*x[5]^3*x[8]^4 + x[3]^2*x[4]*x[5]^3*x[8]^4 + x[2]^3*x[3]^2*x[4]*x[5]*x[6]*x[8]^4 - x[2]*x[5]^2*x[6]*x[8]^4 - 2*x[2]*x[3]*x[5]^2*x[6]*x[8]^4 - x[2]*x[4]*x[5]^2*x[6]*x[8]^4 - 6*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[8]^4 - 5*x[2]*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^4 + x[2]^2*x[3]*x[5]*x[6]^2*x[8]^4 + 2*x[2]^2*x[3]*x[4]*x[5]*x[6]^2*x[8]^4 + 5*x[2]^2*x[3]^2*x[4]*x[5]*x[6]^2*x[8]^4 - x[5]^2*x[6]^2*x[8]^4 - x[3]*x[5]^2*x[6]^2*x[8]^4 - x[4]*x[5]^2*x[6]^2*x[8]^4 - 2*x[3]*x[4]*x[5]^2*x[6]^2*x[8]^4 - x[3]^2*x[4]*x[5]^2*x[6]^2*x[8]^4 - x[2]^3*x[3]^2*x[4]*x[6]^3*x[8]^4 + x[2]*x[5]*x[6]^3*x[8]^4 + 2*x[2]*x[3]*x[5]*x[6]^3*x[8]^4 + x[2]*x[4]*x[5]*x[6]^3*x[8]^4 + 2*x[2]*x[3]*x[4]*x[5]*x[6]^3*x[8]^4 + x[2]*x[3]^2*x[4]*x[5]*x[6]^3*x[8]^4 - x[2]^2*x[3]*x[6]^4*x[8]^4 - x[2]^2*x[3]*x[4]*x[6]^4*x[8]^4))/(8*x[2]*x[5]*(x[5]^2 + x[5]^3 - 2*x[5]^2*x[7] - 2*x[5]^3*x[7] + x[5]^2*x[7]^2 + x[5]^3*x[7]^2 - x[5]*x[8] - 2*x[5]^2*x[8] - x[5]*x[6]^2*x[8] + 2*x[5]^2*x[7]*x[8] + 2*x[5]*x[6]*x[7]*x[8] + x[5]*x[8]^2 + x[6]^2*x[8]^2)), -(x[1]^3*(-(x[2]^3*x[3]^2*x[4]*x[5]^2) + x[2]^2*x[3]*x[4]*x[5]^3 + 3*x[2]^2*x[3]^2*x[4]*x[5]^3 - x[2]*x[5]^4 - 2*x[2]*x[3]*x[5]^4 - x[2]^2*x[3]*x[5]^4 - x[2]*x[4]*x[5]^4 - 4*x[2]*x[3]*x[4]*x[5]^4 - x[2]^2*x[3]*x[4]*x[5]^4 - 3*x[2]*x[3]^2*x[4]*x[5]^4 + x[5]^5 + x[3]*x[5]^5 + x[4]*x[5]^5 + 2*x[3]*x[4]*x[5]^5 + x[3]^2*x[4]*x[5]^5 + x[2]^3*x[3]^2*x[4]*x[5]^2*x[7] + x[2]^2*x[3]*x[5]^3*x[7] - 3*x[2]^2*x[3]^2*x[4]*x[5]^3*x[7] + x[2]*x[5]^4*x[7] + 2*x[2]*x[3]*x[5]^4*x[7] + 2*x[2]^2*x[3]*x[5]^4*x[7] + x[2]*x[4]*x[5]^4*x[7] + 4*x[2]*x[3]*x[4]*x[5]^4*x[7] + 2*x[2]^2*x[3]*x[4]*x[5]^4*x[7] + 3*x[2]*x[3]^2*x[4]*x[5]^4*x[7] - x[5]^5*x[7] - x[3]*x[5]^5*x[7] - x[4]*x[5]^5*x[7] - 2*x[3]*x[4]*x[5]^5*x[7] - x[3]^2*x[4]*x[5]^5*x[7] - x[2]^2*x[3]*x[5]^3*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^3*x[7]^2 - x[2]^2*x[3]*x[5]^4*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^4*x[7]^2 - x[2]^3*x[3]^2*x[4]*x[5]*x[8] - 2*x[2]^2*x[3]^2*x[4]*x[5]^2*x[8] - x[2]^3*x[3]^2*x[4]*x[5]^2*x[8] + 2*x[2]*x[5]^3*x[8] + 4*x[2]*x[3]*x[5]^3*x[8] + 2*x[2]^2*x[3]*x[5]^3*x[8] + 2*x[2]*x[4]*x[5]^3*x[8] + 8*x[2]*x[3]*x[4]*x[5]^3*x[8] + 3*x[2]^2*x[3]*x[4]*x[5]^3*x[8] + 6*x[2]*x[3]^2*x[4]*x[5]^3*x[8] + x[2]^2*x[3]^2*x[4]*x[5]^3*x[8] - 3*x[5]^4*x[8] - 3*x[3]*x[5]^4*x[8] - 3*x[4]*x[5]^4*x[8] - 6*x[3]*x[4]*x[5]^4*x[8] - 3*x[3]^2*x[4]*x[5]^4*x[8] + x[2]^3*x[3]^2*x[4]*x[5]*x[6]*x[8] - 2*x[2]^2*x[3]*x[5]^2*x[6]*x[8] - 2*x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[8] - 2*x[2]^2*x[3]^2*x[4]*x[5]^2*x[6]*x[8] + x[2]*x[5]^3*x[6]*x[8] + 2*x[2]*x[3]*x[5]^3*x[6]*x[8] + x[2]*x[4]*x[5]^3*x[6]*x[8] + 2*x[2]*x[3]*x[4]*x[5]^3*x[6]*x[8] + x[2]*x[3]^2*x[4]*x[5]^3*x[6]*x[8] - x[2]^2*x[3]*x[5]^2*x[6]^2*x[8] - x[2]^2*x[3]*x[4]*x[5]^2*x[6]^2*x[8] + x[2]^3*x[3]^2*x[4]*x[5]*x[7]*x[8] + x[2]^2*x[3]*x[5]^2*x[7]*x[8] + x[2]^2*x[3]^2*x[4]*x[5]^2*x[7]*x[8] + x[2]^3*x[3]^2*x[4]*x[5]^2*x[7]*x[8] - 2*x[2]*x[5]^3*x[7]*x[8] - 4*x[2]*x[3]*x[5]^3*x[7]*x[8] - 3*x[2]^2*x[3]*x[5]^3*x[7]*x[8] - 2*x[2]*x[4]*x[5]^3*x[7]*x[8] - 6*x[2]*x[3]*x[4]*x[5]^3*x[7]*x[8] - 4*x[2]^2*x[3]*x[4]*x[5]^3*x[7]*x[8] - 4*x[2]*x[3]^2*x[4]*x[5]^3*x[7]*x[8] - x[2]^2*x[3]^2*x[4]*x[5]^3*x[7]*x[8] + 2*x[5]^4*x[7]*x[8] + 2*x[3]*x[5]^4*x[7]*x[8] + 2*x[4]*x[5]^4*x[7]*x[8] + 4*x[3]*x[4]*x[5]^4*x[7]*x[8] + 2*x[3]^2*x[4]*x[5]^4*x[7]*x[8] + 2*x[2]^2*x[3]*x[5]^2*x[6]*x[7]*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8] - x[2]^2*x[3]*x[5]^2*x[7]^2*x[8] - x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2*x[8] + x[2]^2*x[3]*x[5]^3*x[7]^2*x[8] + x[2]^2*x[3]*x[4]*x[5]^3*x[7]^2*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[8]^2 - x[2]^2*x[3]^2*x[4]*x[5]*x[8]^2 + x[2]^3*x[3]^2*x[4]*x[5]*x[8]^2 - x[2]*x[5]^2*x[8]^2 - 2*x[2]*x[3]*x[5]^2*x[8]^2 - x[2]^2*x[3]*x[5]^2*x[8]^2 - x[2]*x[4]*x[5]^2*x[8]^2 - 4*x[2]*x[3]*x[4]*x[5]^2*x[8]^2 - 3*x[2]^2*x[3]*x[4]*x[5]^2*x[8]^2 - 3*x[2]*x[3]^2*x[4]*x[5]^2*x[8]^2 - 2*x[2]^2*x[3]^2*x[4]*x[5]^2*x[8]^2 + 3*x[5]^3*x[8]^2 + 3*x[3]*x[5]^3*x[8]^2 + 3*x[4]*x[5]^3*x[8]^2 + 6*x[3]*x[4]*x[5]^3*x[8]^2 + 3*x[3]^2*x[4]*x[5]^3*x[8]^2 + x[2]^3*x[3]^2*x[4]*x[6]*x[8]^2 + 2*x[2]^2*x[3]*x[5]*x[6]*x[8]^2 + 2*x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8]^2 + 2*x[2]^2*x[3]^2*x[4]*x[5]*x[6]*x[8]^2 + x[2]^3*x[3]^2*x[4]*x[5]*x[6]*x[8]^2 - 2*x[2]*x[5]^2*x[6]*x[8]^2 - 4*x[2]*x[3]*x[5]^2*x[6]*x[8]^2 - 2*x[2]*x[4]*x[5]^2*x[6]*x[8]^2 - 4*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[8]^2 - 2*x[2]*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^2 + 2*x[2]^2*x[3]*x[5]*x[6]^2*x[8]^2 + 2*x[2]^2*x[3]*x[4]*x[5]*x[6]^2*x[8]^2 - x[2]^3*x[3]^2*x[4]*x[5]*x[7]*x[8]^2 + x[2]*x[5]^2*x[7]*x[8]^2 + 2*x[2]*x[3]*x[5]^2*x[7]*x[8]^2 + x[2]^2*x[3]*x[5]^2*x[7]*x[8]^2 + x[2]*x[4]*x[5]^2*x[7]*x[8]^2 + 2*x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8]^2 + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7]*x[8]^2 + x[2]*x[3]^2*x[4]*x[5]^2*x[7]*x[8]^2 + x[2]^2*x[3]^2*x[4]*x[5]^2*x[7]*x[8]^2 - x[5]^3*x[7]*x[8]^2 - x[3]*x[5]^3*x[7]*x[8]^2 - x[4]*x[5]^3*x[7]*x[8]^2 - 2*x[3]*x[4]*x[5]^3*x[7]*x[8]^2 - x[3]^2*x[4]*x[5]^3*x[7]*x[8]^2 - 2*x[2]^2*x[3]*x[5]*x[6]*x[7]*x[8]^2 - 2*x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8]^2 + x[2]^2*x[3]*x[4]*x[5]*x[8]^3 + x[2]^2*x[3]^2*x[4]*x[5]*x[8]^3 - x[5]^2*x[8]^3 - x[3]*x[5]^2*x[8]^3 - x[4]*x[5]^2*x[8]^3 - 2*x[3]*x[4]*x[5]^2*x[8]^3 - x[3]^2*x[4]*x[5]^2*x[8]^3 - x[2]^3*x[3]^2*x[4]*x[6]*x[8]^3 + x[2]*x[5]*x[6]*x[8]^3 + 2*x[2]*x[3]*x[5]*x[6]*x[8]^3 + x[2]*x[4]*x[5]*x[6]*x[8]^3 + 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[8]^3 + x[2]*x[3]^2*x[4]*x[5]*x[6]*x[8]^3 - x[2]^2*x[3]*x[6]^2*x[8]^3 - x[2]^2*x[3]*x[4]*x[6]^2*x[8]^3))/(8*x[2]*x[5]*(x[5] - x[8])), (x[1]^3*(-(x[2]^3*x[3]^2*x[4]*x[5]) + x[2]^2*x[3]*x[4]*x[5]^2 + 3*x[2]^2*x[3]^2*x[4]*x[5]^2 - x[2]*x[5]^3 - 2*x[2]*x[3]*x[5]^3 - x[2]^2*x[3]*x[5]^3 - x[2]*x[4]*x[5]^3 - 4*x[2]*x[3]*x[4]*x[5]^3 - x[2]^2*x[3]*x[4]*x[5]^3 - 3*x[2]*x[3]^2*x[4]*x[5]^3 + x[5]^4 + x[3]*x[5]^4 + x[4]*x[5]^4 + 2*x[3]*x[4]*x[5]^4 + x[3]^2*x[4]*x[5]^4 + x[2]^3*x[3]^2*x[4]*x[5]*x[7] + x[2]^2*x[3]*x[5]^2*x[7] - 3*x[2]^2*x[3]^2*x[4]*x[5]^2*x[7] + x[2]*x[5]^3*x[7] + 2*x[2]*x[3]*x[5]^3*x[7] + 2*x[2]^2*x[3]*x[5]^3*x[7] + x[2]*x[4]*x[5]^3*x[7] + 4*x[2]*x[3]*x[4]*x[5]^3*x[7] + 2*x[2]^2*x[3]*x[4]*x[5]^3*x[7] + 3*x[2]*x[3]^2*x[4]*x[5]^3*x[7] - x[5]^4*x[7] - x[3]*x[5]^4*x[7] - x[4]*x[5]^4*x[7] - 2*x[3]*x[4]*x[5]^4*x[7] - x[3]^2*x[4]*x[5]^4*x[7] - x[2]^2*x[3]*x[5]^2*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2 - x[2]^2*x[3]*x[5]^3*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]^3*x[7]^2 - x[2]^2*x[3]*x[4]*x[5]*x[8] - x[2]^2*x[3]^2*x[4]*x[5]*x[8] + 2*x[2]^3*x[3]^2*x[4]*x[5]*x[8] - x[2]*x[5]^2*x[8] - 2*x[2]*x[3]*x[5]^2*x[8] - x[2]^2*x[3]*x[5]^2*x[8] - x[2]*x[4]*x[5]^2*x[8] - 3*x[2]^2*x[3]*x[4]*x[5]^2*x[8] + x[2]*x[3]^2*x[4]*x[5]^2*x[8] - 4*x[2]^2*x[3]^2*x[4]*x[5]^2*x[8] - x[2]*x[5]^3*x[8] - 2*x[2]*x[3]*x[5]^3*x[8] - x[2]^2*x[3]*x[5]^3*x[8] - x[2]*x[4]*x[5]^3*x[8] - x[2]^2*x[3]*x[4]*x[5]^3*x[8] + x[2]*x[3]^2*x[4]*x[5]^3*x[8] + x[5]^4*x[8] + x[3]*x[5]^4*x[8] + x[4]*x[5]^4*x[8] + 2*x[3]*x[4]*x[5]^4*x[8] + x[3]^2*x[4]*x[5]^4*x[8] + x[2]^3*x[3]^2*x[4]*x[6]*x[8] + 2*x[2]^2*x[3]*x[5]*x[6]*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8] - 2*x[2]^2*x[3]^2*x[4]*x[5]*x[6]*x[8] + x[2]*x[5]^2*x[6]*x[8] + 2*x[2]*x[3]*x[5]^2*x[6]*x[8] + 4*x[2]^2*x[3]*x[5]^2*x[6]*x[8] + x[2]*x[4]*x[5]^2*x[6]*x[8] + 2*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[8] + 4*x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[8] + x[2]*x[3]^2*x[4]*x[5]^2*x[6]*x[8] - x[2]^2*x[3]*x[5]*x[6]^2*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[6]^2*x[8] - 2*x[2]^3*x[3]^2*x[4]*x[5]*x[7]*x[8] + x[2]*x[5]^2*x[7]*x[8] + 2*x[2]*x[3]*x[5]^2*x[7]*x[8] + x[2]*x[4]*x[5]^2*x[7]*x[8] + 2*x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7]*x[8] + x[2]*x[3]^2*x[4]*x[5]^2*x[7]*x[8] + 4*x[2]^2*x[3]^2*x[4]*x[5]^2*x[7]*x[8] - x[5]^3*x[7]*x[8] + x[2]*x[5]^3*x[7]*x[8] - x[3]*x[5]^3*x[7]*x[8] + 2*x[2]*x[3]*x[5]^3*x[7]*x[8] + 2*x[2]^2*x[3]*x[5]^3*x[7]*x[8] - x[4]*x[5]^3*x[7]*x[8] + x[2]*x[4]*x[5]^3*x[7]*x[8] - 2*x[3]*x[4]*x[5]^3*x[7]*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]^3*x[7]*x[8] - x[3]^2*x[4]*x[5]^3*x[7]*x[8] - x[2]*x[3]^2*x[4]*x[5]^3*x[7]*x[8] - x[5]^4*x[7]*x[8] - x[3]*x[5]^4*x[7]*x[8] - x[4]*x[5]^4*x[7]*x[8] - 2*x[3]*x[4]*x[5]^4*x[7]*x[8] - x[3]^2*x[4]*x[5]^4*x[7]*x[8] - 2*x[2]^2*x[3]*x[5]*x[6]*x[7]*x[8] - 2*x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] - 4*x[2]^2*x[3]*x[5]^2*x[6]*x[7]*x[8] - 4*x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[7]*x[8] + x[2]^2*x[3]*x[5]^2*x[7]^2*x[8] + x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2*x[8] - x[2]^2*x[3]*x[5]^3*x[7]^2*x[8] - x[2]^2*x[3]*x[4]*x[5]^3*x[7]^2*x[8] + 2*x[2]^2*x[3]*x[4]*x[5]*x[8]^2 + 2*x[2]^2*x[3]^2*x[4]*x[5]*x[8]^2 - x[2]^3*x[3]^2*x[4]*x[5]*x[8]^2 - x[5]^2*x[8]^2 + x[2]*x[5]^2*x[8]^2 - x[3]*x[5]^2*x[8]^2 + 2*x[2]*x[3]*x[5]^2*x[8]^2 + x[2]^2*x[3]*x[5]^2*x[8]^2 - x[4]*x[5]^2*x[8]^2 + x[2]*x[4]*x[5]^2*x[8]^2 - 2*x[3]*x[4]*x[5]^2*x[8]^2 + 2*x[2]^2*x[3]*x[4]*x[5]^2*x[8]^2 - x[3]^2*x[4]*x[5]^2*x[8]^2 - x[2]*x[3]^2*x[4]*x[5]^2*x[8]^2 + x[2]^2*x[3]^2*x[4]*x[5]^2*x[8]^2 - 2*x[5]^3*x[8]^2 - 2*x[3]*x[5]^3*x[8]^2 - 2*x[4]*x[5]^3*x[8]^2 - 4*x[3]*x[4]*x[5]^3*x[8]^2 - 2*x[3]^2*x[4]*x[5]^3*x[8]^2 - 2*x[2]^3*x[3]^2*x[4]*x[6]*x[8]^2 + x[2]*x[5]*x[6]*x[8]^2 + 2*x[2]*x[3]*x[5]*x[6]*x[8]^2 - 2*x[2]^2*x[3]*x[5]*x[6]*x[8]^2 + x[2]*x[4]*x[5]*x[6]*x[8]^2 + 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[8]^2 - 2*x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8]^2 + x[2]*x[3]^2*x[4]*x[5]*x[6]*x[8]^2 + 2*x[2]^2*x[3]^2*x[4]*x[5]*x[6]*x[8]^2 + x[2]*x[5]^2*x[6]*x[8]^2 + 2*x[2]*x[3]*x[5]^2*x[6]*x[8]^2 + x[2]*x[4]*x[5]^2*x[6]*x[8]^2 + 2*x[2]*x[3]*x[4]*x[5]^2*x[6]*x[8]^2 + x[2]*x[3]^2*x[4]*x[5]^2*x[6]*x[8]^2 - x[2]^2*x[3]*x[6]^2*x[8]^2 - x[2]^2*x[3]*x[4]*x[6]^2*x[8]^2 - x[2]^2*x[3]*x[5]*x[6]^2*x[8]^2 - x[2]^2*x[3]*x[4]*x[5]*x[6]^2*x[8]^2 + x[2]^3*x[3]^2*x[4]*x[5]*x[7]*x[8]^2 - x[2]*x[5]^2*x[7]*x[8]^2 - 2*x[2]*x[3]*x[5]^2*x[7]*x[8]^2 - x[2]^2*x[3]*x[5]^2*x[7]*x[8]^2 - x[2]*x[4]*x[5]^2*x[7]*x[8]^2 - 2*x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8]^2 - 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7]*x[8]^2 - x[2]*x[3]^2*x[4]*x[5]^2*x[7]*x[8]^2 - x[2]^2*x[3]^2*x[4]*x[5]^2*x[7]*x[8]^2 + x[5]^3*x[7]*x[8]^2 + x[3]*x[5]^3*x[7]*x[8]^2 + x[4]*x[5]^3*x[7]*x[8]^2 + 2*x[3]*x[4]*x[5]^3*x[7]*x[8]^2 + x[3]^2*x[4]*x[5]^3*x[7]*x[8]^2 + 2*x[2]^2*x[3]*x[5]*x[6]*x[7]*x[8]^2 + 2*x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8]^2 - x[2]^2*x[3]*x[4]*x[5]*x[8]^3 - x[2]^2*x[3]^2*x[4]*x[5]*x[8]^3 + x[5]^2*x[8]^3 + x[3]*x[5]^2*x[8]^3 + x[4]*x[5]^2*x[8]^3 + 2*x[3]*x[4]*x[5]^2*x[8]^3 + x[3]^2*x[4]*x[5]^2*x[8]^3 + x[2]^3*x[3]^2*x[4]*x[6]*x[8]^3 - x[2]*x[5]*x[6]*x[8]^3 - 2*x[2]*x[3]*x[5]*x[6]*x[8]^3 - x[2]*x[4]*x[5]*x[6]*x[8]^3 - 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[8]^3 - x[2]*x[3]^2*x[4]*x[5]*x[6]*x[8]^3 + x[2]^2*x[3]*x[6]^2*x[8]^3 + x[2]^2*x[3]*x[4]*x[6]^2*x[8]^3))/(8*x[2]*x[5]*(-1 + x[8]))}

==> output/alphabet-formal-definition.txt <==
{s[1, 2], s[2, 3], s[3, 4], s[4, 5], s[5, 6], s[6, 1], s[1, 3], s[2, 4], s[3, 5], s[4, 6], s[5, 1], s[6, 2], s[1, 4], s[2, 5], s[3, 6], s[1, 2] + s[1, 3], s[2, 3] + s[2, 4], s[3, 4] + s[3, 5], s[4, 5] + s[4, 6], s[5, 1] + s[5, 6], s[6, 1] + s[6, 2], s[1, 2] + s[2, 3], s[2, 3] + s[3, 4], s[3, 4] + s[4, 5], s[4, 5] + s[5, 6], s[5, 6] + s[6, 1], s[1, 2] + s[6, 1], s[1, 3] + s[2, 3], s[2, 4] + s[3, 4], s[3, 5] + s[4, 5], s[4, 6] + s[5, 6], s[5, 1] + s[6, 1], s[1, 2] + s[6, 2], s[1, 4] + s[2, 4], s[2, 5] + s[3, 5], s[3, 6] + s[4, 6], s[4, 1] + s[5, 1], s[5, 2] + s[6, 2], s[1, 3] + s[6, 3], s[1, 3] + s[1, 4], s[2, 4] + s[2, 5], s[3, 5] + s[3, 6], s[4, 1] + s[4, 6], s[5, 1] + s[5, 2], s[6, 2] + s[6, 3], s[4, 5] + s[4, 6] + s[5, 6], s[5, 1] + s[5, 6] + s[6, 1], s[1, 2] + s[6, 1] + s[6, 2], s[1, 2] + s[1, 4] + s[2, 4], s[2, 3] + s[2, 5] + s[3, 5], s[3, 4] + s[3, 6] + s[4, 6], s[4, 1] + s[4, 5] + s[5, 1], s[5, 2] + s[5, 6] + s[6, 2], s[1, 3] + s[6, 1] + s[6, 3], -s[1, 5] - s[1, 6] + s[4, 5] + s[4, 6], -s[2, 1] - s[2, 6] + s[5, 1] + s[5, 6], -s[3, 1] - s[3, 2] + s[6, 1] + s[6, 2], -s[1, 4] + s[2, 3] + s[5, 6], -s[2, 5] + s[3, 4] + s[6, 1], s[1, 2] - s[3, 6] + s[4, 5], -s[1, 4] - s[2, 3] + s[5, 6], -s[2, 5] - s[3, 4] + s[6, 1], s[1, 2] - s[3, 6] - s[4, 5], s[2, 3] - s[4, 1] - s[5, 6], s[3, 4] - s[5, 2] - s[6, 1], -s[1, 2] + s[4, 5] - s[6, 3], -(s[1, 2]*s[4, 5]) + s[3, 4]*s[4, 5] - s[1, 2]*s[4, 6] + s[3, 4]*s[4, 6] + s[3, 4]*s[5, 6], -(s[2, 3]*s[5, 1]) + s[4, 5]*s[5, 1] - s[2, 3]*s[5, 6] + s[4, 5]*s[5, 6] + s[4, 5]*s[6, 1], s[1, 2]*s[5, 6] - s[3, 4]*s[6, 1] + s[5, 6]*s[6, 1] - s[3, 4]*s[6, 2] + s[5, 6]*s[6, 2], -(s[1, 2]*s[4, 5]) - s[1, 3]*s[4, 5] + s[1, 2]*s[6, 1] + s[1, 3]*s[6, 1] + s[2, 3]*s[6, 1], s[1, 2]*s[2, 3] + s[1, 2]*s[2, 4] + s[1, 2]*s[3, 4] - s[2, 3]*s[5, 6] - s[2, 4]*s[5, 6], s[2, 3]*s[3, 4] + s[2, 3]*s[3, 5] + s[2, 3]*s[4, 5] - s[3, 4]*s[6, 1] - s[3, 5]*s[6, 1], s[1, 2]*s[1, 5] + s[1, 2]*s[1, 6] - s[1, 5]*s[3, 4] - s[1, 6]*s[3, 4] + s[1, 2]*s[5, 6], s[2, 1]*s[2, 3] + s[2, 3]*s[2, 6] - s[2, 1]*s[4, 5] - s[2, 6]*s[4, 5] + s[2, 3]*s[6, 1], s[1, 2]*s[3, 4] + s[3, 1]*s[3, 4] + s[3, 2]*s[3, 4] - s[3, 1]*s[5, 6] - s[3, 2]*s[5, 6], s[2, 3]*s[4, 5] + s[4, 2]*s[4, 5] + s[4, 3]*s[4, 5] - s[4, 2]*s[6, 1] - s[4, 3]*s[6, 1], -(s[1, 2]*s[5, 3]) - s[1, 2]*s[5, 4] + s[3, 4]*s[5, 6] + s[5, 3]*s[5, 6] + s[5, 4]*s[5, 6], s[4, 5]*s[6, 1] - s[2, 3]*s[6, 4] + s[6, 1]*s[6, 4] - s[2, 3]*s[6, 5] + s[6, 1]*s[6, 5], -(s[1, 5]*s[4, 5]) - s[1, 6]*s[4, 5] - s[1, 5]*s[4, 6] - s[1, 6]*s[4, 6] - s[1, 5]*s[5, 6] - s[1, 6]*s[5, 6] + s[2, 3]*s[5, 6] - s[4, 5]*s[5, 6] - s[4, 6]*s[5, 6] - s[5, 6]^2, -(s[2, 1]*s[5, 1]) - s[2, 6]*s[5, 1] - s[2, 1]*s[5, 6] - s[2, 6]*s[5, 6] - s[2, 1]*s[6, 1] - s[2, 6]*s[6, 1] + s[3, 4]*s[6, 1] - s[5, 1]*s[6, 1] - s[5, 6]*s[6, 1] - s[6, 1]^2, -s[1, 2]^2 - s[1, 2]*s[3, 1] - s[1, 2]*s[3, 2] + s[1, 2]*s[4, 5] - s[1, 2]*s[6, 1] - s[3, 1]*s[6, 1] - s[3, 2]*s[6, 1] - s[1, 2]*s[6, 2] - s[3, 1]*s[6, 2] - s[3, 2]*s[6, 2], s[1, 2]*s[1, 5] + s[1, 5]^2 + s[1, 2]*s[1, 6] + 2*s[1, 5]*s[1, 6] + s[1, 6]^2 - s[1, 5]*s[3, 4] - s[1, 6]*s[3, 4] + s[1, 2]*s[5, 6] + s[1, 5]*s[5, 6] + s[1, 6]*s[5, 6], s[2, 1]^2 + s[2, 1]*s[2, 3] + 2*s[2, 1]*s[2, 6] + s[2, 3]*s[2, 6] + s[2, 6]^2 - s[2, 1]*s[4, 5] - s[2, 6]*s[4, 5] + s[2, 1]*s[6, 1] + s[2, 3]*s[6, 1] + s[2, 6]*s[6, 1], s[1, 2]*s[3, 1] + s[3, 1]^2 + s[1, 2]*s[3, 2] + 2*s[3, 1]*s[3, 2] + s[3, 2]^2 + s[1, 2]*s[3, 4] + s[3, 1]*s[3, 4] + s[3, 2]*s[3, 4] - s[3, 1]*s[5, 6] - s[3, 2]*s[5, 6], s[2, 3]*s[4, 2] + s[4, 2]^2 + s[2, 3]*s[4, 3] + 2*s[4, 2]*s[4, 3] + s[4, 3]^2 + s[2, 3]*s[4, 5] + s[4, 2]*s[4, 5] + s[4, 3]*s[4, 5] - s[4, 2]*s[6, 1] - s[4, 3]*s[6, 1], -(s[1, 2]*s[5, 3]) + s[3, 4]*s[5, 3] + s[5, 3]^2 - s[1, 2]*s[5, 4] + s[3, 4]*s[5, 4] + 2*s[5, 3]*s[5, 4] + s[5, 4]^2 + s[3, 4]*s[5, 6] + s[5, 3]*s[5, 6] + s[5, 4]*s[5, 6], s[4, 5]*s[6, 1] - s[2, 3]*s[6, 4] + s[4, 5]*s[6, 4] + s[6, 1]*s[6, 4] + s[6, 4]^2 - s[2, 3]*s[6, 5] + s[4, 5]*s[6, 5] + s[6, 1]*s[6, 5] + 2*s[6, 4]*s[6, 5] + s[6, 5]^2, -(s[1, 5]*s[4, 5]) - s[1, 6]*s[4, 5] - s[1, 5]*s[4, 6] - s[1, 6]*s[4, 6] + s[1, 2]*s[5, 6] - s[1, 5]*s[5, 6] - s[1, 6]*s[5, 6] - s[4, 5]*s[5, 6] - s[4, 6]*s[5, 6] - s[5, 6]^2, -(s[2, 1]*s[5, 1]) - s[2, 6]*s[5, 1] - s[2, 1]*s[5, 6] - s[2, 6]*s[5, 6] - s[2, 1]*s[6, 1] + s[2, 3]*s[6, 1] - s[2, 6]*s[6, 1] - s[5, 1]*s[6, 1] - s[5, 6]*s[6, 1] - s[6, 1]^2, -s[1, 2]^2 - s[1, 2]*s[3, 1] - s[1, 2]*s[3, 2] + s[1, 2]*s[3, 4] - s[1, 2]*s[6, 1] - s[3, 1]*s[6, 1] - s[3, 2]*s[6, 1] - s[1, 2]*s[6, 2] - s[3, 1]*s[6, 2] - s[3, 2]*s[6, 2], -(s[1, 2]*s[2, 3]) - s[1, 3]*s[2, 3] - s[2, 3]^2 - s[1, 2]*s[4, 2] - s[1, 3]*s[4, 2] - s[2, 3]*s[4, 2] - s[1, 2]*s[4, 3] - s[1, 3]*s[4, 3] - s[2, 3]*s[4, 3] + s[2, 3]*s[4, 5], -(s[2, 3]*s[3, 4]) - s[2, 4]*s[3, 4] - s[3, 4]^2 - s[2, 3]*s[5, 3] - s[2, 4]*s[5, 3] - s[3, 4]*s[5, 3] - s[2, 3]*s[5, 4] - s[2, 4]*s[5, 4] - s[3, 4]*s[5, 4] + s[3, 4]*s[5, 6], -(s[3, 4]*s[4, 5]) - s[3, 5]*s[4, 5] - s[4, 5]^2 + s[4, 5]*s[6, 1] - s[3, 4]*s[6, 4] - s[3, 5]*s[6, 4] - s[4, 5]*s[6, 4] - s[3, 4]*s[6, 5] - s[3, 5]*s[6, 5] - s[4, 5]*s[6, 5], -(s[1, 5]*s[4, 5]) - s[1, 6]*s[4, 5] - s[1, 5]*s[4, 6] - s[1, 6]*s[4, 6] - s[1, 5]*s[5, 6] - s[1, 6]*s[5, 6] + s[3, 4]*s[5, 6] - s[4, 5]*s[5, 6] - s[4, 6]*s[5, 6] - s[5, 6]^2, -(s[2, 1]*s[5, 1]) - s[2, 6]*s[5, 1] - s[2, 1]*s[5, 6] - s[2, 6]*s[5, 6] - s[2, 1]*s[6, 1] - s[2, 6]*s[6, 1] + s[4, 5]*s[6, 1] - s[5, 1]*s[6, 1] - s[5, 6]*s[6, 1] - s[6, 1]^2, -s[1, 2]^2 - s[1, 2]*s[3, 1] - s[1, 2]*s[3, 2] + s[1, 2]*s[5, 6] - s[1, 2]*s[6, 1] - s[3, 1]*s[6, 1] - s[3, 2]*s[6, 1] - s[1, 2]*s[6, 2] - s[3, 1]*s[6, 2] - s[3, 2]*s[6, 2], -(s[1, 2]*s[2, 3]) - s[1, 3]*s[2, 3] - s[2, 3]^2 - s[1, 2]*s[4, 2] - s[1, 3]*s[4, 2] - s[2, 3]*s[4, 2] - s[1, 2]*s[4, 3] - s[1, 3]*s[4, 3] - s[2, 3]*s[4, 3] + s[2, 3]*s[6, 1], s[1, 2]*s[3, 4] - s[2, 3]*s[3, 4] - s[2, 4]*s[3, 4] - s[3, 4]^2 - s[2, 3]*s[5, 3] - s[2, 4]*s[5, 3] - s[3, 4]*s[5, 3] - s[2, 3]*s[5, 4] - s[2, 4]*s[5, 4] - s[3, 4]*s[5, 4], s[2, 3]*s[4, 5] - s[3, 4]*s[4, 5] - s[3, 5]*s[4, 5] - s[4, 5]^2 - s[3, 4]*s[6, 4] - s[3, 5]*s[6, 4] - s[4, 5]*s[6, 4] - s[3, 4]*s[6, 5] - s[3, 5]*s[6, 5] - s[4, 5]*s[6, 5], s[1, 5]*s[4, 5] + s[1, 6]*s[4, 5] - s[3, 4]*s[4, 5] + s[1, 5]*s[4, 6] + s[1, 6]*s[4, 6] - s[3, 4]*s[4, 6] + s[1, 5]*s[5, 6] + s[1, 6]*s[5, 6] - s[2, 3]*s[5, 6] - s[3, 4]*s[5, 6] + s[4, 5]*s[5, 6] + s[4, 6]*s[5, 6] + s[5, 6]^2, s[2, 1]*s[5, 1] + s[2, 6]*s[5, 1] - s[4, 5]*s[5, 1] + s[2, 1]*s[5, 6] + s[2, 6]*s[5, 6] - s[4, 5]*s[5, 6] + s[2, 1]*s[6, 1] + s[2, 6]*s[6, 1] - s[3, 4]*s[6, 1] - s[4, 5]*s[6, 1] + s[5, 1]*s[6, 1] + s[5, 6]*s[6, 1] + s[6, 1]^2, s[1, 2]^2 + s[1, 2]*s[3, 1] + s[1, 2]*s[3, 2] - s[1, 2]*s[4, 5] - s[1, 2]*s[5, 6] + s[1, 2]*s[6, 1] + s[3, 1]*s[6, 1] + s[3, 2]*s[6, 1] - s[5, 6]*s[6, 1] + s[1, 2]*s[6, 2] + s[3, 1]*s[6, 2] + s[3, 2]*s[6, 2] - s[5, 6]*s[6, 2], s[1, 2]*s[2, 3] + s[1, 3]*s[2, 3] + s[2, 3]^2 + s[1, 2]*s[4, 2] + s[1, 3]*s[4, 2] + s[2, 3]*s[4, 2] + s[1, 2]*s[4, 3] + s[1, 3]*s[4, 3] + s[2, 3]*s[4, 3] - s[2, 3]*s[5, 6] - s[1, 2]*s[6, 1] - s[1, 3]*s[6, 1] - s[2, 3]*s[6, 1], -(s[1, 2]*s[2, 3]) - s[1, 2]*s[2, 4] - s[1, 2]*s[3, 4] + s[2, 3]*s[3, 4] + s[2, 4]*s[3, 4] + s[3, 4]^2 + s[2, 3]*s[5, 3] + s[2, 4]*s[5, 3] + s[3, 4]*s[5, 3] + s[2, 3]*s[5, 4] + s[2, 4]*s[5, 4] + s[3, 4]*s[5, 4] - s[3, 4]*s[6, 1], -(s[2, 3]*s[3, 4]) - s[2, 3]*s[3, 5] - s[1, 2]*s[4, 5] - s[2, 3]*s[4, 5] + s[3, 4]*s[4, 5] + s[3, 5]*s[4, 5] + s[4, 5]^2 + s[3, 4]*s[6, 4] + s[3, 5]*s[6, 4] + s[4, 5]*s[6, 4] + s[3, 4]*s[6, 5] + s[3, 5]*s[6, 5] + s[4, 5]*s[6, 5], -(s[1, 2]*s[1, 5]) - s[1, 2]*s[1, 6] + s[1, 5]*s[4, 5] + s[1, 6]*s[4, 5] + s[1, 5]*s[4, 6] + s[1, 6]*s[4, 6] - s[1, 2]*s[5, 6] + s[1, 5]*s[5, 6] + s[1, 6]*s[5, 6] - s[2, 3]*s[5, 6] + s[4, 5]*s[5, 6] + s[4, 6]*s[5, 6] + s[5, 6]^2, -(s[2, 1]*s[2, 3]) - s[2, 3]*s[2, 6] + s[2, 1]*s[5, 1] + s[2, 6]*s[5, 1] + s[2, 1]*s[5, 6] + s[2, 6]*s[5, 6] + s[2, 1]*s[6, 1] - s[2, 3]*s[6, 1] + s[2, 6]*s[6, 1] - s[3, 4]*s[6, 1] + s[5, 1]*s[6, 1] + s[5, 6]*s[6, 1] + s[6, 1]^2, s[1, 2]^2 + s[1, 2]*s[3, 1] + s[1, 2]*s[3, 2] - s[1, 2]*s[3, 4] - s[3, 1]*s[3, 4] - s[3, 2]*s[3, 4] - s[1, 2]*s[4, 5] + s[1, 2]*s[6, 1] + s[3, 1]*s[6, 1] + s[3, 2]*s[6, 1] + s[1, 2]*s[6, 2] + s[3, 1]*s[6, 2] + s[3, 2]*s[6, 2], s[1, 2]*s[2, 3] + s[1, 3]*s[2, 3] + s[2, 3]^2 + s[1, 2]*s[4, 2] + s[1, 3]*s[4, 2] + s[2, 3]*s[4, 2] + s[1, 2]*s[4, 3] + s[1, 3]*s[4, 3] + s[2, 3]*s[4, 3] - s[2, 3]*s[4, 5] - s[4, 2]*s[4, 5] - s[4, 3]*s[4, 5] - s[2, 3]*s[5, 6], s[2, 3]*s[3, 4] + s[2, 4]*s[3, 4] + s[3, 4]^2 + s[2, 3]*s[5, 3] + s[2, 4]*s[5, 3] + s[3, 4]*s[5, 3] + s[2, 3]*s[5, 4] + s[2, 4]*s[5, 4] + s[3, 4]*s[5, 4] - s[3, 4]*s[5, 6] - s[5, 3]*s[5, 6] - s[5, 4]*s[5, 6] - s[3, 4]*s[6, 1], -(s[1, 2]*s[4, 5]) + s[3, 4]*s[4, 5] + s[3, 5]*s[4, 5] + s[4, 5]^2 - s[4, 5]*s[6, 1] + s[3, 4]*s[6, 4] + s[3, 5]*s[6, 4] + s[4, 5]*s[6, 4] - s[6, 1]*s[6, 4] + s[3, 4]*s[6, 5] + s[3, 5]*s[6, 5] + s[4, 5]*s[6, 5] - s[6, 1]*s[6, 5], s[1, 2]*s[4, 5] + s[1, 5]*s[4, 5] + s[1, 6]*s[4, 5] - s[3, 4]*s[4, 5] + s[1, 2]*s[4, 6] + s[1, 5]*s[4, 6] + s[1, 6]*s[4, 6] - s[3, 4]*s[4, 6] + s[1, 5]*s[5, 6] + s[1, 6]*s[5, 6] - s[2, 3]*s[5, 6] - s[3, 4]*s[5, 6] + s[4, 5]*s[5, 6] + s[4, 6]*s[5, 6] + s[5, 6]^2, s[2, 1]*s[5, 1] + s[2, 3]*s[5, 1] + s[2, 6]*s[5, 1] - s[4, 5]*s[5, 1] + s[2, 1]*s[5, 6] + s[2, 3]*s[5, 6] + s[2, 6]*s[5, 6] - s[4, 5]*s[5, 6] + s[2, 1]*s[6, 1] + s[2, 6]*s[6, 1] - s[3, 4]*s[6, 1] - s[4, 5]*s[6, 1] + s[5, 1]*s[6, 1] + s[5, 6]*s[6, 1] + s[6, 1]^2, s[1, 2]^2 + s[1, 2]*s[3, 1] + s[1, 2]*s[3, 2] - s[1, 2]*s[4, 5] - s[1, 2]*s[5, 6] + s[1, 2]*s[6, 1] + s[3, 1]*s[6, 1] + s[3, 2]*s[6, 1] + s[3, 4]*s[6, 1] - s[5, 6]*s[6, 1] + s[1, 2]*s[6, 2] + s[3, 1]*s[6, 2] + s[3, 2]*s[6, 2] + s[3, 4]*s[6, 2] - s[5, 6]*s[6, 2], s[1, 2]*s[2, 3] + s[1, 3]*s[2, 3] + s[2, 3]^2 + s[1, 2]*s[4, 2] + s[1, 3]*s[4, 2] + s[2, 3]*s[4, 2] + s[1, 2]*s[4, 3] + s[1, 3]*s[4, 3] + s[2, 3]*s[4, 3] + s[1, 2]*s[4, 5] + s[1, 3]*s[4, 5] - s[2, 3]*s[5, 6] - s[1, 2]*s[6, 1] - s[1, 3]*s[6, 1] - s[2, 3]*s[6, 1], -(s[1, 2]*s[2, 3]) - s[1, 2]*s[2, 4] - s[1, 2]*s[3, 4] + s[2, 3]*s[3, 4] + s[2, 4]*s[3, 4] + s[3, 4]^2 + s[2, 3]*s[5, 3] + s[2, 4]*s[5, 3] + s[3, 4]*s[5, 3] + s[2, 3]*s[5, 4] + s[2, 4]*s[5, 4] + s[3, 4]*s[5, 4] + s[2, 3]*s[5, 6] + s[2, 4]*s[5, 6] - s[3, 4]*s[6, 1], -(s[2, 3]*s[3, 4]) - s[2, 3]*s[3, 5] - s[1, 2]*s[4, 5] - s[2, 3]*s[4, 5] + s[3, 4]*s[4, 5] + s[3, 5]*s[4, 5] + s[4, 5]^2 + s[3, 4]*s[6, 1] + s[3, 5]*s[6, 1] + s[3, 4]*s[6, 4] + s[3, 5]*s[6, 4] + s[4, 5]*s[6, 4] + s[3, 4]*s[6, 5] + s[3, 5]*s[6, 5] + s[4, 5]*s[6, 5], -(s[1, 2]*s[1, 5]) - s[1, 2]*s[1, 6] + s[1, 5]*s[3, 4] + s[1, 6]*s[3, 4] + s[1, 5]*s[4, 5] + s[1, 6]*s[4, 5] + s[1, 5]*s[4, 6] + s[1, 6]*s[4, 6] - s[1, 2]*s[5, 6] + s[1, 5]*s[5, 6] + s[1, 6]*s[5, 6] - s[2, 3]*s[5, 6] + s[4, 5]*s[5, 6] + s[4, 6]*s[5, 6] + s[5, 6]^2, -(s[2, 1]*s[2, 3]) - s[2, 3]*s[2, 6] + s[2, 1]*s[4, 5] + s[2, 6]*s[4, 5] + s[2, 1]*s[5, 1] + s[2, 6]*s[5, 1] + s[2, 1]*s[5, 6] + s[2, 6]*s[5, 6] + s[2, 1]*s[6, 1] - s[2, 3]*s[6, 1] + s[2, 6]*s[6, 1] - s[3, 4]*s[6, 1] + s[5, 1]*s[6, 1] + s[5, 6]*s[6, 1] + s[6, 1]^2, s[1, 2]^2 + s[1, 2]*s[3, 1] + s[1, 2]*s[3, 2] - s[1, 2]*s[3, 4] - s[3, 1]*s[3, 4] - s[3, 2]*s[3, 4] - s[1, 2]*s[4, 5] + s[3, 1]*s[5, 6] + s[3, 2]*s[5, 6] + s[1, 2]*s[6, 1] + s[3, 1]*s[6, 1] + s[3, 2]*s[6, 1] + s[1, 2]*s[6, 2] + s[3, 1]*s[6, 2] + s[3, 2]*s[6, 2], s[1, 2]*s[2, 3] + s[1, 3]*s[2, 3] + s[2, 3]^2 + s[1, 2]*s[4, 2] + s[1, 3]*s[4, 2] + s[2, 3]*s[4, 2] + s[1, 2]*s[4, 3] + s[1, 3]*s[4, 3] + s[2, 3]*s[4, 3] - s[2, 3]*s[4, 5] - s[4, 2]*s[4, 5] - s[4, 3]*s[4, 5] - s[2, 3]*s[5, 6] + s[4, 2]*s[6, 1] + s[4, 3]*s[6, 1], s[2, 3]*s[3, 4] + s[2, 4]*s[3, 4] + s[3, 4]^2 + s[1, 2]*s[5, 3] + s[2, 3]*s[5, 3] + s[2, 4]*s[5, 3] + s[3, 4]*s[5, 3] + s[1, 2]*s[5, 4] + s[2, 3]*s[5, 4] + s[2, 4]*s[5, 4] + s[3, 4]*s[5, 4] - s[3, 4]*s[5, 6] - s[5, 3]*s[5, 6] - s[5, 4]*s[5, 6] - s[3, 4]*s[6, 1], -(s[1, 2]*s[4, 5]) + s[3, 4]*s[4, 5] + s[3, 5]*s[4, 5] + s[4, 5]^2 - s[4, 5]*s[6, 1] + s[2, 3]*s[6, 4] + s[3, 4]*s[6, 4] + s[3, 5]*s[6, 4] + s[4, 5]*s[6, 4] - s[6, 1]*s[6, 4] + s[2, 3]*s[6, 5] + s[3, 4]*s[6, 5] + s[3, 5]*s[6, 5] + s[4, 5]*s[6, 5] - s[6, 1]*s[6, 5], eps[1, 2, 3, 4], eps[2, 3, 4, 5], eps[3, 4, 5, 6], eps[4, 5, 6, 1], eps[5, 6, 1, 2], eps[6, 1, 2, 3], eps[1, 2, 3, 5], eps[2, 3, 4, 6], eps[3, 4, 5, 1], eps[4, 5, 6, 2], eps[5, 6, 1, 3], eps[6, 1, 2, 4], eps[1, 2, 4, 5], eps[2, 3, 5, 6], eps[3, 4, 6, 1], eps[1, 2, 5, 6]*s[1, 2] + eps[1, 4, 5, 6]*s[1, 2] + eps[1, 2, 5, 6]*s[1, 3] + eps[1, 2, 5, 6]*s[2, 3], eps[2, 3, 6, 1]*s[2, 3] + eps[2, 5, 6, 1]*s[2, 3] + eps[2, 3, 6, 1]*s[2, 4] + eps[2, 3, 6, 1]*s[3, 4], eps[3, 4, 1, 2]*s[3, 4] + eps[3, 6, 1, 2]*s[3, 4] + eps[3, 4, 1, 2]*s[3, 5] + eps[3, 4, 1, 2]*s[4, 5], eps[4, 1, 2, 3]*s[4, 5] + eps[4, 5, 2, 3]*s[4, 5] + eps[4, 5, 2, 3]*s[4, 6] + eps[4, 5, 2, 3]*s[5, 6], eps[5, 6, 3, 4]*s[5, 1] + eps[5, 2, 3, 4]*s[5, 6] + eps[5, 6, 3, 4]*s[5, 6] + eps[5, 6, 3, 4]*s[6, 1], eps[6, 1, 4, 5]*s[1, 2] + eps[6, 1, 4, 5]*s[6, 1] + eps[6, 3, 4, 5]*s[6, 1] + eps[6, 1, 4, 5]*s[6, 2], eps[2, 3, 4, 5]*s[1, 5] + eps[2, 3, 4, 5]*s[1, 6] + eps[1, 3, 4, 5]*s[2, 3] + eps[1, 3, 4, 5]*s[2, 4] - eps[1, 2, 4, 5]*s[3, 4], (Trp[1, 2, 4, 5] + Trp[1, 2, 4, 6])/(Trm[1, 2, 4, 5] + Trm[1, 2, 4, 6]), (Trp[2, 3, 5, 1] + Trp[2, 3, 5, 6])/(Trm[2, 3, 5, 1] + Trm[2, 3, 5, 6]), (Trp[3, 4, 6, 1] + Trp[3, 4, 6, 2])/(Trm[3, 4, 6, 1] + Trm[3, 4, 6, 2]), (Trp[4, 5, 1, 2] + Trp[4, 5, 1, 3])/(Trm[4, 5, 1, 2] + Trm[4, 5, 1, 3]), (Trp[5, 6, 2, 3] + Trp[5, 6, 2, 4])/(Trm[5, 6, 2, 3] + Trm[5, 6, 2, 4]), (Trp[6, 1, 3, 4] + Trp[6, 1, 3, 5])/(Trm[6, 1, 3, 4] + Trm[6, 1, 3, 5]), (Trp[1, 3, 4, 5] + Trp[1, 3, 4, 6])/(Trm[1, 3, 4, 5] + Trm[1, 3, 4, 6]), (Trp[2, 4, 5, 1] + Trp[2, 4, 5, 6])/(Trm[2, 4, 5, 1] + Trm[2, 4, 5, 6]), (Trp[3, 5, 6, 1] + Trp[3, 5, 6, 2])/(Trm[3, 5, 6, 1] + Trm[3, 5, 6, 2]), Trp[1, 2, 3, 4]/Trm[1, 2, 3, 4], Trp[2, 3, 4, 5]/Trm[2, 3, 4, 5], Trp[3, 4, 5, 6]/Trm[3, 4, 5, 6], (Trp[1, 2, 3, 5] + Trp[1, 2, 3, 6])/(Trm[1, 2, 3, 5] + Trm[1, 2, 3, 6]), (Trp[2, 3, 4, 1] + Trp[2, 3, 4, 6])/(Trm[2, 3, 4, 1] + Trm[2, 3, 4, 6]), (Trp[3, 4, 5, 1] + Trp[3, 4, 5, 2])/(Trm[3, 4, 5, 1] + Trm[3, 4, 5, 2]), (Trp[4, 5, 6, 2] + Trp[4, 5, 6, 3])/(Trm[4, 5, 6, 2] + Trm[4, 5, 6, 3]), (Trp[5, 6, 1, 3] + Trp[5, 6, 1, 4])/(Trm[5, 6, 1, 3] + Trm[5, 6, 1, 4]), (Trp[6, 1, 2, 4] + Trp[6, 1, 2, 5])/(Trm[6, 1, 2, 4] + Trm[6, 1, 2, 5]), (Trp[2, 3, 4, 5] + Trp[2, 3, 4, 6])/(Trm[2, 3, 4, 5] + Trm[2, 3, 4, 6]), (Trp[3, 4, 5, 1] + Trp[3, 4, 5, 6])/(Trm[3, 4, 5, 1] + Trm[3, 4, 5, 6]), (Trp[4, 5, 6, 1] + Trp[4, 5, 6, 2])/(Trm[4, 5, 6, 1] + Trm[4, 5, 6, 2]), (Trp[5, 6, 1, 2] + Trp[5, 6, 1, 3])/(Trm[5, 6, 1, 2] + Trm[5, 6, 1, 3]), (Trp[6, 1, 2, 3] + Trp[6, 1, 2, 4])/(Trm[6, 1, 2, 3] + Trm[6, 1, 2, 4]), (Trp[1, 2, 3, 4] + Trp[1, 2, 3, 5])/(Trm[1, 2, 3, 4] + Trm[1, 2, 3, 5]), -((eps[1, 2, 3, 4] + s[1, 2]*s[1, 5] + s[1, 2]*s[1, 6] - s[1, 2]*s[2, 3] + s[2, 3]*s[3, 4] - s[1, 5]*s[4, 5] - s[1, 6]*s[4, 5] + 2*s[2, 3]*s[4, 5] + s[3, 4]*s[4, 5] - s[1, 5]*s[4, 6] - s[1, 6]*s[4, 6] + 2*s[2, 3]*s[4, 6] + s[3, 4]*s[4, 6] + s[1, 2]*s[5, 6] - s[1, 5]*s[5, 6] - s[1, 6]*s[5, 6] + s[2, 3]*s[5, 6] + s[3, 4]*s[5, 6] - s[4, 5]*s[5, 6] - s[4, 6]*s[5, 6] - s[5, 6]^2)/(eps[1, 2, 3, 4] - s[1, 2]*s[1, 5] - s[1, 2]*s[1, 6] + s[1, 2]*s[2, 3] - s[2, 3]*s[3, 4] + s[1, 5]*s[4, 5] + s[1, 6]*s[4, 5] - 2*s[2, 3]*s[4, 5] - s[3, 4]*s[4, 5] + s[1, 5]*s[4, 6] + s[1, 6]*s[4, 6] - 2*s[2, 3]*s[4, 6] - s[3, 4]*s[4, 6] - s[1, 2]*s[5, 6] + s[1, 5]*s[5, 6] + s[1, 6]*s[5, 6] - s[2, 3]*s[5, 6] - s[3, 4]*s[5, 6] + s[4, 5]*s[5, 6] + s[4, 6]*s[5, 6] + s[5, 6]^2)), -((eps[2, 3, 4, 5] + s[2, 1]*s[2, 3] + s[2, 3]*s[2, 6] - s[2, 3]*s[3, 4] + s[3, 4]*s[4, 5] - s[2, 1]*s[5, 1] - s[2, 6]*s[5, 1] + 2*s[3, 4]*s[5, 1] + s[4, 5]*s[5, 1] - s[2, 1]*s[5, 6] - s[2, 6]*s[5, 6] + 2*s[3, 4]*s[5, 6] + s[4, 5]*s[5, 6] - s[2, 1]*s[6, 1] + s[2, 3]*s[6, 1] - s[2, 6]*s[6, 1] + s[3, 4]*s[6, 1] + s[4, 5]*s[6, 1] - s[5, 1]*s[6, 1] - s[5, 6]*s[6, 1] - s[6, 1]^2)/(eps[2, 3, 4, 5] - s[2, 1]*s[2, 3] - s[2, 3]*s[2, 6] + s[2, 3]*s[3, 4] - s[3, 4]*s[4, 5] + s[2, 1]*s[5, 1] + s[2, 6]*s[5, 1] - 2*s[3, 4]*s[5, 1] - s[4, 5]*s[5, 1] + s[2, 1]*s[5, 6] + s[2, 6]*s[5, 6] - 2*s[3, 4]*s[5, 6] - s[4, 5]*s[5, 6] + s[2, 1]*s[6, 1] - s[2, 3]*s[6, 1] + s[2, 6]*s[6, 1] - s[3, 4]*s[6, 1] - s[4, 5]*s[6, 1] + s[5, 1]*s[6, 1] + s[5, 6]*s[6, 1] + s[6, 1]^2)), -((eps[3, 4, 5, 6] - s[1, 2]^2 - s[1, 2]*s[3, 1] - s[1, 2]*s[3, 2] + s[1, 2]*s[3, 4] + s[3, 1]*s[3, 4] + s[3, 2]*s[3, 4] + s[1, 2]*s[4, 5] - s[3, 4]*s[4, 5] + s[1, 2]*s[5, 6] + s[4, 5]*s[5, 6] - s[1, 2]*s[6, 1] - s[3, 1]*s[6, 1] - s[3, 2]*s[6, 1] + 2*s[4, 5]*s[6, 1] + s[5, 6]*s[6, 1] - s[1, 2]*s[6, 2] - s[3, 1]*s[6, 2] - s[3, 2]*s[6, 2] + 2*s[4, 5]*s[6, 2] + s[5, 6]*s[6, 2])/(eps[3, 4, 5, 6] + s[1, 2]^2 + s[1, 2]*s[3, 1] + s[1, 2]*s[3, 2] - s[1, 2]*s[3, 4] - s[3, 1]*s[3, 4] - s[3, 2]*s[3, 4] - s[1, 2]*s[4, 5] + s[3, 4]*s[4, 5] - s[1, 2]*s[5, 6] - s[4, 5]*s[5, 6] + s[1, 2]*s[6, 1] + s[3, 1]*s[6, 1] + s[3, 2]*s[6, 1] - 2*s[4, 5]*s[6, 1] - s[5, 6]*s[6, 1] + s[1, 2]*s[6, 2] + s[3, 1]*s[6, 2] + s[3, 2]*s[6, 2] - 2*s[4, 5]*s[6, 2] - s[5, 6]*s[6, 2])), -((eps[4, 5, 6, 1] - s[1, 2]*s[2, 3] - s[1, 3]*s[2, 3] - s[2, 3]^2 - s[1, 2]*s[4, 2] - s[1, 3]*s[4, 2] - s[2, 3]*s[4, 2] - s[1, 2]*s[4, 3] - s[1, 3]*s[4, 3] - s[2, 3]*s[4, 3] + s[2, 3]*s[4, 5] + s[4, 2]*s[4, 5] + s[4, 3]*s[4, 5] + 2*s[1, 2]*s[5, 6] + 2*s[1, 3]*s[5, 6] + s[2, 3]*s[5, 6] - s[4, 5]*s[5, 6] + s[1, 2]*s[6, 1] + s[1, 3]*s[6, 1] + s[2, 3]*s[6, 1] + s[5, 6]*s[6, 1])/(eps[4, 5, 6, 1] + s[1, 2]*s[2, 3] + s[1, 3]*s[2, 3] + s[2, 3]^2 + s[1, 2]*s[4, 2] + s[1, 3]*s[4, 2] + s[2, 3]*s[4, 2] + s[1, 2]*s[4, 3] + s[1, 3]*s[4, 3] + s[2, 3]*s[4, 3] - s[2, 3]*s[4, 5] - s[4, 2]*s[4, 5] - s[4, 3]*s[4, 5] - 2*s[1, 2]*s[5, 6] - 2*s[1, 3]*s[5, 6] - s[2, 3]*s[5, 6] + s[4, 5]*s[5, 6] - s[1, 2]*s[6, 1] - s[1, 3]*s[6, 1] - s[2, 3]*s[6, 1] - s[5, 6]*s[6, 1])), -((eps[5, 6, 1, 2] + s[1, 2]*s[2, 3] + s[1, 2]*s[2, 4] + s[1, 2]*s[3, 4] - s[2, 3]*s[3, 4] - s[2, 4]*s[3, 4] - s[3, 4]^2 - s[2, 3]*s[5, 3] - s[2, 4]*s[5, 3] - s[3, 4]*s[5, 3] - s[2, 3]*s[5, 4] - s[2, 4]*s[5, 4] - s[3, 4]*s[5, 4] + s[3, 4]*s[5, 6] + s[5, 3]*s[5, 6] + s[5, 4]*s[5, 6] + s[1, 2]*s[6, 1] + 2*s[2, 3]*s[6, 1] + 2*s[2, 4]*s[6, 1] + s[3, 4]*s[6, 1] - s[5, 6]*s[6, 1])/(eps[5, 6, 1, 2] - s[1, 2]*s[2, 3] - s[1, 2]*s[2, 4] - s[1, 2]*s[3, 4] + s[2, 3]*s[3, 4] + s[2, 4]*s[3, 4] + s[3, 4]^2 + s[2, 3]*s[5, 3] + s[2, 4]*s[5, 3] + s[3, 4]*s[5, 3] + s[2, 3]*s[5, 4] + s[2, 4]*s[5, 4] + s[3, 4]*s[5, 4] - s[3, 4]*s[5, 6] - s[5, 3]*s[5, 6] - s[5, 4]*s[5, 6] - s[1, 2]*s[6, 1] - 2*s[2, 3]*s[6, 1] - 2*s[2, 4]*s[6, 1] - s[3, 4]*s[6, 1] + s[5, 6]*s[6, 1])), -((eps[6, 1, 2, 3] + s[1, 2]*s[2, 3] + 2*s[1, 2]*s[3, 4] + s[2, 3]*s[3, 4] + 2*s[1, 2]*s[3, 5] + s[2, 3]*s[3, 5] + s[1, 2]*s[4, 5] + s[2, 3]*s[4, 5] - s[3, 4]*s[4, 5] - s[3, 5]*s[4, 5] - s[4, 5]^2 - s[1, 2]*s[6, 1] + s[4, 5]*s[6, 1] - s[3, 4]*s[6, 4] - s[3, 5]*s[6, 4] - s[4, 5]*s[6, 4] + s[6, 1]*s[6, 4] - s[3, 4]*s[6, 5] - s[3, 5]*s[6, 5] - s[4, 5]*s[6, 5] + s[6, 1]*s[6, 5])/(eps[6, 1, 2, 3] - s[1, 2]*s[2, 3] - 2*s[1, 2]*s[3, 4] - s[2, 3]*s[3, 4] - 2*s[1, 2]*s[3, 5] - s[2, 3]*s[3, 5] - s[1, 2]*s[4, 5] - s[2, 3]*s[4, 5] + s[3, 4]*s[4, 5] + s[3, 5]*s[4, 5] + s[4, 5]^2 + s[1, 2]*s[6, 1] - s[4, 5]*s[6, 1] + s[3, 4]*s[6, 4] + s[3, 5]*s[6, 4] + s[4, 5]*s[6, 4] - s[6, 1]*s[6, 4] + s[3, 4]*s[6, 5] + s[3, 5]*s[6, 5] + s[4, 5]*s[6, 5] - s[6, 1]*s[6, 5])), (eps[2, 3, 4, 5]*s[1, 5] + eps[2, 3, 4, 5]*s[1, 6] + eps[1, 3, 4, 5]*s[2, 3] + eps[1, 3, 4, 5]*s[2, 4] - eps[1, 2, 4, 5]*s[3, 4] + eps[1, 2, 3, 4]*s[5, 6])/eps[1, 2, 3, 4], (eps[3, 4, 5, 6]*s[2, 1] + eps[3, 4, 5, 6]*s[2, 6] + eps[2, 4, 5, 6]*s[3, 4] + eps[2, 4, 5, 6]*s[3, 5] - eps[2, 3, 5, 6]*s[4, 5] + eps[2, 3, 4, 5]*s[6, 1])/eps[2, 3, 4, 5], (eps[3, 4, 5, 6]*s[1, 2] + eps[4, 5, 6, 1]*s[3, 1] + eps[4, 5, 6, 1]*s[3, 2] + eps[3, 5, 6, 1]*s[4, 5] + eps[3, 5, 6, 1]*s[4, 6] - eps[3, 4, 6, 1]*s[5, 6])/eps[3, 4, 5, 6], (eps[4, 5, 6, 1]*s[2, 3] + eps[5, 6, 1, 2]*s[4, 2] + eps[5, 6, 1, 2]*s[4, 3] + eps[4, 6, 1, 2]*s[5, 1] + eps[4, 6, 1, 2]*s[5, 6] - eps[4, 5, 1, 2]*s[6, 1])/eps[4, 5, 6, 1], (-(eps[5, 6, 2, 3]*s[1, 2]) + eps[5, 6, 1, 2]*s[3, 4] + eps[6, 1, 2, 3]*s[5, 3] + eps[6, 1, 2, 3]*s[5, 4] + eps[5, 1, 2, 3]*s[6, 1] + eps[5, 1, 2, 3]*s[6, 2])/eps[5, 6, 1, 2], (eps[6, 2, 3, 4]*s[1, 2] + eps[6, 2, 3, 4]*s[1, 3] - eps[6, 1, 3, 4]*s[2, 3] + eps[6, 1, 2, 3]*s[4, 5] + eps[1, 2, 3, 4]*s[6, 4] + eps[1, 2, 3, 4]*s[6, 5])/eps[6, 1, 2, 3], (s[1, 5]*s[3, 4]*s[4, 5] + s[1, 5]*s[3, 6]*s[4, 5] - s[1, 5]*s[3, 5]*s[4, 6] + s[1, 4]*s[3, 5]*s[5, 6] + s[1, 6]*s[3, 5]*s[5, 6] - s[1, 3]*s[4, 5]*s[5, 6])/s[1, 3], (-(s[2, 6]*s[4, 6]*s[5, 1]) + s[2, 6]*s[4, 1]*s[5, 6] + s[2, 6]*s[4, 5]*s[5, 6] + s[2, 1]*s[4, 6]*s[6, 1] + s[2, 5]*s[4, 6]*s[6, 1] - s[2, 4]*s[5, 6]*s[6, 1])/s[2, 4], (s[1, 2]*s[3, 2]*s[5, 1] + s[1, 2]*s[3, 6]*s[5, 1] - s[1, 2]*s[3, 5]*s[6, 1] + s[3, 1]*s[5, 2]*s[6, 1] + s[3, 1]*s[5, 6]*s[6, 1] - s[3, 1]*s[5, 1]*s[6, 2])/s[3, 5], (-(s[1, 2]*s[2, 3]*s[4, 6]) + s[1, 2]*s[4, 2]*s[6, 1] + s[2, 3]*s[4, 1]*s[6, 2] - s[1, 3]*s[4, 2]*s[6, 2] + s[2, 3]*s[4, 3]*s[6, 2] + s[1, 2]*s[4, 2]*s[6, 3])/s[4, 6], (-(s[2, 3]*s[3, 4]*s[5, 1]) + s[1, 3]*s[3, 4]*s[5, 2] + s[1, 2]*s[2, 3]*s[5, 3] + s[1, 4]*s[2, 3]*s[5, 3] - s[1, 3]*s[2, 4]*s[5, 3] + s[1, 3]*s[3, 4]*s[5, 4])/s[5, 1], (-(s[3, 4]*s[4, 5]*s[6, 2]) + s[2, 4]*s[4, 5]*s[6, 3] + s[2, 3]*s[3, 4]*s[6, 4] + s[2, 5]*s[3, 4]*s[6, 4] - s[2, 4]*s[3, 5]*s[6, 4] + s[2, 4]*s[4, 5]*s[6, 5])/s[6, 2], Sqrt[16*g[1, 2, 3, 6]*s[4, 5]^2 - 2*eps[1, 2, 3, 5]*eps[1, 2, 3, 6]*s[4, 5]*s[4, 6] + 16*g[1, 2, 3, 5]*s[4, 6]^2 - 2*eps[1, 2, 3, 4]*eps[1, 2, 3, 6]*s[4, 5]*s[5, 6] - 2*eps[1, 2, 3, 4]*eps[1, 2, 3, 5]*s[4, 6]*s[5, 6] + 16*g[1, 2, 3, 4]*s[5, 6]^2]/8, Sqrt[16*g[2, 3, 4, 6]*s[5, 1]^2 - 2*eps[2, 3, 4, 1]*eps[2, 3, 4, 6]*s[5, 1]*s[5, 6] + 16*g[2, 3, 4, 1]*s[5, 6]^2 - 2*eps[2, 3, 4, 5]*eps[2, 3, 4, 6]*s[5, 1]*s[6, 1] - 2*eps[2, 3, 4, 1]*eps[2, 3, 4, 5]*s[5, 6]*s[6, 1] + 16*g[2, 3, 4, 5]*s[6, 1]^2]/8, Sqrt[16*g[3, 4, 5, 6]*s[1, 2]^2 - 2*eps[3, 4, 5, 2]*eps[3, 4, 5, 6]*s[1, 2]*s[6, 1] + 16*g[3, 4, 5, 2]*s[6, 1]^2 - 2*eps[3, 4, 5, 1]*eps[3, 4, 5, 6]*s[1, 2]*s[6, 2] - 2*eps[3, 4, 5, 1]*eps[3, 4, 5, 2]*s[6, 1]*s[6, 2] + 16*g[3, 4, 5, 1]*s[6, 2]^2]/8, (F[4] - R[1])/(F[4] + R[1]), T[(F[4] - R[1])/(F[4] + R[1])], T[T[(F[4] - R[1])/(F[4] + R[1])]], (F[4] - R[2])/(F[4] + R[2]), T[(F[4] - R[2])/(F[4] + R[2])], T[T[(F[4] - R[2])/(F[4] + R[2])]], (F[4] - R[3])/(F[4] + R[3]), T[(F[4] - R[3])/(F[4] + R[3])], T[T[(F[4] - R[3])/(F[4] + R[3])]], (F[4] - R[4])/(F[4] + R[4]), T[(F[4] - R[4])/(F[4] + R[4])], T[T[(F[4] - R[4])/(F[4] + R[4])]], (F[4] - R[5])/(F[4] + R[5]), T[(F[4] - R[5])/(F[4] + R[5])], T[T[(F[4] - R[5])/(F[4] + R[5])]]}

==> output/dpa-DE.txt <==
{{-Log[W[1]] - Log[W[2]] - Log[W[3]] - Log[W[4]] - Log[W[5]] - Log[W[6]] + Log[W[7]]/2 + Log[W[10]]/2 - Log[W[46]] + Log[W[124]]/2 + Log[W[126]]/2 + Log[W[127]]/2 + Log[W[129]]/2, -Log[W[7]]/2 + Log[W[10]]/2 + Log[W[124]]/2 - Log[W[126]]/2 - Log[W[127]]/2 + Log[W[129]]/2, 16*Log[W[3]] - 16*Log[W[6]] - 16*Log[W[124]] - 16*Log[W[126]] + 16*Log[W[127]] + 16*Log[W[129]], -16*Log[W[191]] - 16*Log[W[197]] + 16*Log[W[200]] + 16*Log[W[203]], Log[W[148]] + Log[W[151]]}, {-Log[W[7]]/2 + Log[W[10]]/2 + Log[W[124]]/2 - Log[W[126]]/2 - Log[W[127]]/2 + Log[W[129]]/2, -Log[W[1]] - Log[W[2]] - Log[W[4]] - Log[W[5]] + Log[W[7]]/2 + Log[W[10]]/2 + Log[W[46]] - Log[W[79]] - Log[W[81]] + Log[W[124]]/2 + Log[W[126]]/2 + Log[W[127]]/2 + Log[W[129]]/2, 16*Log[W[79]] - 16*Log[W[81]] - 16*Log[W[124]] + 16*Log[W[126]] - 16*Log[W[127]] + 16*Log[W[129]], -16*Log[W[191]] - 16*Log[W[197]] - 16*Log[W[200]] - 16*Log[W[203]], Log[W[148]] + Log[W[152]]}, {Log[W[3]]/32 - Log[W[6]]/32 - Log[W[124]]/32 - Log[W[126]]/32 + Log[W[127]]/32 + Log[W[129]]/32, Log[W[79]]/32 - Log[W[81]]/32 - Log[W[124]]/32 + Log[W[126]]/32 - Log[W[127]]/32 + Log[W[129]]/32, -Log[W[3]]/2 - Log[W[6]]/2 - Log[W[46]] - Log[W[79]]/2 - Log[W[81]]/2 + Log[W[124]] + Log[W[126]] + Log[W[127]] + Log[W[129]] - 2*Log[W[145]], Log[W[194]] - Log[W[197]] + Log[W[200]] - Log[W[203]], -Log[W[146]]/16 + Log[W[147]]/16 + Log[W[151]]/32 + Log[W[152]]/32 - Log[W[153]]/16 + Log[W[154]]/16}, {Log[W[191]]/128 + Log[W[197]]/128 - Log[W[200]]/128 - Log[W[203]]/128, Log[W[191]]/128 + Log[W[197]]/128 + Log[W[200]]/128 + Log[W[203]]/128, -Log[W[194]]/4 + Log[W[197]]/4 - Log[W[200]]/4 + Log[W[203]]/4, -2*Log[W[1]] - 2*Log[W[2]] - 2*Log[W[4]] - 2*Log[W[5]] - Log[W[7]] - Log[W[10]] - 2*Log[W[46]] - Log[W[124]] - Log[W[126]] - Log[W[127]] - Log[W[129]] + 6*Log[W[188]], Log[W[191]]/64 - Log[W[194]]/64}, {Log[W[148]]/2 + Log[W[151]]/2, Log[W[148]]/2 + Log[W[152]]/2, -16*Log[W[146]] + 16*Log[W[147]] + 8*Log[W[151]] + 8*Log[W[152]] - 16*Log[W[153]] + 16*Log[W[154]], -16*Log[W[191]] + 16*Log[W[194]], -Log[W[3]]/2 - Log[W[6]]/2 + Log[W[7]] + Log[W[10]] - Log[W[46]] - Log[W[79]]/2 - Log[W[81]]/2}}

==> output/dpb-DE.txt <==
{{-Log[W[1]] - Log[W[2]] - Log[W[5]] - Log[W[6]]/2 + Log[W[7]] + Log[W[11]]/2 - Log[W[81]]/2 + Log[W[120]]/2, Log[W[149]]/2 + Log[W[151]]/2 + Log[W[152]]/2 + Log[W[160]]/2, -Log[W[149]]/2 - Log[W[152]]/2 - Log[W[160]]/2}, {Log[W[149]]/2 + (3*Log[W[151]])/2 + Log[W[152]]/2 + Log[W[160]]/2, -Log[W[1]] - Log[W[2]] - Log[W[5]] - (3*Log[W[6]])/2 + Log[W[11]]/2 - (3*Log[W[81]])/2 + Log[W[120]]/2 + 2*Log[W[129]], Log[W[7]]/2 - Log[W[11]]/2 - Log[W[120]]/2 - Log[W[129]] + Log[W[139]]}, {Log[W[149]] + Log[W[151]] + Log[W[152]] + Log[W[160]], -Log[W[6]] + Log[W[11]] - Log[W[81]] + Log[W[120]] + 2*Log[W[129]] - 2*Log[W[130]], -Log[W[1]] - Log[W[2]] - Log[W[5]] - Log[W[11]] - Log[W[120]] - Log[W[129]] + 3*Log[W[130]]}}

==> output/dpc-DE.txt <==
{{-Log[W[1]] - Log[W[2]] - Log[W[7]] + 3*Log[W[130]] - Log[W[145]] - Log[W[182]]}}

==> output/dpd-DE.txt <==
{{-Log[W[1]] + Log[W[2]] + Log[W[3]] - Log[W[4]] + Log[W[5]] + Log[W[6]] - 4*Log[W[47]], (3*Log[W[2]])/2 + (3*Log[W[3]])/2 + (3*Log[W[5]])/2 + (3*Log[W[6]])/2 - Log[W[79]]/2 - Log[W[80]]/2 - Log[W[82]] - Log[W[85]] + (3*Log[W[147]])/2 + Log[W[150]] + Log[W[151]]/2 + Log[W[152]]/2 + Log[W[154]]/2 + Log[W[171]] + Log[W[174]], -Log[W[2]] - Log[W[3]] - Log[W[5]] - Log[W[6]] + Log[W[79]] + Log[W[80]] - 2*Log[W[147]] - 2*Log[W[150]] - 2*Log[W[151]] - 2*Log[W[152]] - 2*Log[W[154]] - 2*Log[W[174]], Log[W[2]] + Log[W[3]] + Log[W[5]] + Log[W[6]] - Log[W[79]] - Log[W[80]] - Log[W[147]] + Log[W[151]] + Log[W[152]] + Log[W[154]] - 2*Log[W[171]], -2*Log[W[2]] - 2*Log[W[3]] - 2*Log[W[5]] - 2*Log[W[6]] + 2*Log[W[79]] + 2*Log[W[80]] + 2*Log[W[147]] + 2*Log[W[151]] + 2*Log[W[152]] + 2*Log[W[154]], 2*Log[W[2]] + 2*Log[W[3]] + 2*Log[W[5]] + 2*Log[W[6]] - 2*Log[W[79]] - 2*Log[W[80]], -16*Log[W[147]] - 16*Log[W[151]] - 16*Log[W[152]] - 16*Log[W[154]]}, {-Log[W[2]] - Log[W[3]] - Log[W[5]] - Log[W[6]] + Log[W[13]] + Log[W[14]] + 2*Log[W[47]], -Log[W[1]] - (3*Log[W[2]])/2 - (3*Log[W[3]])/2 - Log[W[4]] - (3*Log[W[5]])/2 - (3*Log[W[6]])/2 + 2*Log[W[13]] + 2*Log[W[14]] + Log[W[79]]/2 + Log[W[80]]/2 - Log[W[146]] + Log[W[147]]/2 + Log[W[151]]/2 + Log[W[152]]/2 - Log[W[153]] + Log[W[154]]/2 + Log[W[155]] - Log[W[156]], Log[W[2]] + Log[W[3]] + Log[W[5]] + Log[W[6]] + Log[W[8]] + Log[W[11]] - Log[W[13]] - Log[W[14]] - Log[W[79]] - Log[W[80]] + Log[W[146]] - Log[W[149]] - Log[W[155]] + Log[W[156]], -Log[W[2]] - Log[W[3]] - Log[W[5]] - Log[W[6]] - Log[W[8]] - Log[W[11]] + Log[W[13]] + Log[W[14]] + Log[W[79]] + Log[W[80]] + Log[W[146]] - Log[W[147]] + Log[W[149]] - Log[W[151]] - Log[W[152]] + 2*Log[W[153]] - Log[W[154]] - Log[W[155]] + Log[W[156]], 2*Log[W[2]] + 2*Log[W[3]] + 2*Log[W[5]] + 2*Log[W[6]] + 2*Log[W[8]] + 2*Log[W[11]] - 2*Log[W[13]] - 2*Log[W[14]] - 2*Log[W[79]] - 2*Log[W[80]] + 2*Log[W[146]] - 2*Log[W[147]] + 2*Log[W[149]] - 2*Log[W[151]] - 2*Log[W[152]] - 2*Log[W[154]] - 2*Log[W[155]] - 2*Log[W[156]], -2*Log[W[2]] - 2*Log[W[3]] - 2*Log[W[5]] - 2*Log[W[6]] - 2*Log[W[8]] - 2*Log[W[11]] + 2*Log[W[13]] + 2*Log[W[14]] + 2*Log[W[79]] + 2*Log[W[80]], 16*Log[W[147]] + 16*Log[W[151]] + 16*Log[W[152]] + 16*Log[W[154]]}, {-Log[W[2]]/2 - Log[W[3]]/2 - Log[W[5]]/2 - Log[W[6]]/2 + Log[W[13]]/2 + Log[W[14]]/2 + Log[W[47]] + Log[W[146]]/2 - Log[W[147]]/2 - Log[W[151]]/2 - Log[W[152]]/2 + Log[W[153]]/2 - Log[W[154]]/2 - Log[W[155]]/2 + Log[W[156]]/2, -Log[W[5]]/2 - Log[W[6]]/2 + Log[W[13]]/2 + Log[W[14]]/2 + Log[W[79]]/2 + Log[W[82]]/2 - Log[W[124]] + Log[W[146]]/2 - Log[W[147]] - Log[W[150]]/2 - Log[W[151]] - Log[W[152]] + Log[W[153]]/2 - Log[W[154]] - Log[W[155]]/2 + Log[W[156]]/2 - Log[W[174]]/2, -Log[W[1]] - Log[W[2]]/2 - Log[W[3]]/2 - Log[W[4]] + Log[W[5]]/2 + Log[W[6]]/2 + Log[W[8]] + Log[W[11]] - (3*Log[W[79]])/2 - Log[W[80]]/2 - Log[W[82]] + 2*Log[W[124]] + Log[W[147]]/2 - Log[W[149]] + Log[W[151]]/2 + Log[W[152]]/2 - Log[W[153]] + Log[W[154]]/2, -Log[W[2]] - Log[W[3]] - Log[W[5]] - Log[W[6]] - Log[W[8]] - Log[W[11]] + Log[W[13]] + Log[W[14]] + Log[W[79]] + Log[W[80]] + Log[W[146]] - Log[W[147]] + Log[W[149]] - Log[W[151]] - Log[W[152]] + 2*Log[W[153]] - Log[W[154]] - Log[W[155]] + Log[W[156]], 2*Log[W[2]] + 2*Log[W[3]] + 2*Log[W[8]] - 2*Log[W[14]] - 2*Log[W[80]] - 4*Log[W[124]] + 4*Log[W[128]] - 2*Log[W[153]] - 2*Log[W[156]], -Log[W[2]] - Log[W[3]] - Log[W[5]] - Log[W[6]] - Log[W[8]] - Log[W[11]] + Log[W[13]] + Log[W[14]] + Log[W[79]] + Log[W[80]] + Log[W[146]] - Log[W[147]] + Log[W[149]] - Log[W[151]] - Log[W[152]] + 2*Log[W[153]] - Log[W[154]] - Log[W[155]] + Log[W[156]], -8*Log[W[2]] - 8*Log[W[3]] + 8*Log[W[5]] + 8*Log[W[6]] - 8*Log[W[79]] + 8*Log[W[80]] + 16*Log[W[124]] - 16*Log[W[128]] + 8*Log[W[147]] + 8*Log[W[151]] + 8*Log[W[152]] + 8*Log[W[154]]}, {-Log[W[2]]/2 - Log[W[3]]/2 - Log[W[5]]/2 - Log[W[6]]/2 + Log[W[13]]/2 + Log[W[14]]/2 + Log[W[47]] + Log[W[146]]/2 - Log[W[147]]/2 - Log[W[151]]/2 - Log[W[152]]/2 + Log[W[153]]/2 - Log[W[154]]/2 - Log[W[155]]/2 + Log[W[156]]/2, -Log[W[5]]/2 - Log[W[6]]/2 + Log[W[13]]/2 + Log[W[14]]/2 + Log[W[80]]/2 + Log[W[85]]/2 - Log[W[125]] + Log[W[146]]/2 - Log[W[147]] - Log[W[151]]/2 - Log[W[152]]/2 + Log[W[153]]/2 - Log[W[154]]/2 - Log[W[155]]/2 + Log[W[156]]/2 - Log[W[171]]/2, -Log[W[2]]/2 - Log[W[3]]/2 + Log[W[5]]/2 + Log[W[6]]/2 + Log[W[79]]/2 - Log[W[80]]/2 + Log[W[125]] - Log[W[127]] + Log[W[147]]/2 + Log[W[151]]/2 + Log[W[152]]/2 + Log[W[154]]/2, -Log[W[1]] - Log[W[2]] - Log[W[3]] - Log[W[4]] - Log[W[5]] - Log[W[6]] + Log[W[13]] + Log[W[14]] - Log[W[85]] + Log[W[125]] + Log[W[127]] + Log[W[146]] - Log[W[147]] - Log[W[151]] - Log[W[152]] + Log[W[153]] - Log[W[154]] - Log[W[155]] + Log[W[156]], 2*Log[W[2]] + 2*Log[W[3]] + 2*Log[W[11]] - 2*Log[W[14]] - 2*Log[W[79]] + 2*Log[W[149]] - 2*Log[W[156]], -Log[W[2]] - Log[W[3]] - Log[W[5]] - Log[W[6]] - Log[W[8]] - Log[W[11]] + Log[W[13]] + Log[W[14]] + Log[W[79]] + Log[W[80]] + Log[W[146]] - Log[W[147]] - Log[W[149]] - Log[W[151]] - Log[W[152]] - Log[W[154]] - Log[W[155]] + Log[W[156]], -8*Log[W[2]] - 8*Log[W[3]] + 8*Log[W[5]] + 8*Log[W[6]] + 8*Log[W[79]] - 8*Log[W[80]] + 16*Log[W[125]] - 16*Log[W[127]] + 8*Log[W[147]] + 8*Log[W[151]] + 8*Log[W[152]] + 8*Log[W[154]]}, {Log[W[155]]/4 + Log[W[156]]/4, Log[W[1]]/4 - Log[W[4]]/4 + Log[W[13]]/4 - Log[W[14]]/4 - Log[W[124]]/2 + Log[W[125]]/2 + Log[W[155]]/2 + Log[W[156]]/2, -Log[W[1]]/2 + Log[W[4]]/2 - Log[W[8]]/4 + Log[W[11]]/4 - Log[W[13]]/4 + Log[W[14]]/4 + Log[W[124]] - Log[W[125]]/2 - Log[W[127]]/2 - Log[W[146]]/4 - Log[W[149]]/4 - Log[W[155]]/4 - Log[W[156]]/4, Log[W[8]]/4 - Log[W[11]]/4 - Log[W[13]]/4 + Log[W[14]]/4 - Log[W[125]]/2 + Log[W[127]]/2 + Log[W[146]]/4 + Log[W[149]]/4 + Log[W[155]]/4 + Log[W[156]]/4, -Log[W[1]] - 3*Log[W[4]] - Log[W[8]]/2 - Log[W[11]]/2 - Log[W[13]]/2 - Log[W[14]]/2 - 2*Log[W[124]] - 2*Log[W[128]] + 6*Log[W[136]] - Log[W[146]]/2 - Log[W[149]]/2 - Log[W[155]]/2 - Log[W[156]]/2, Log[W[146]]/2 + Log[W[149]]/2 + Log[W[155]]/2 + Log[W[156]]/2, -8*Log[W[1]] + 8*Log[W[4]] + 8*Log[W[124]] - 8*Log[W[125]] - 8*Log[W[127]] + 8*Log[W[128]]}, {Log[W[1]]/4 + Log[W[4]]/4 - Log[W[13]]/4 - Log[W[14]]/4 + Log[W[155]]/4 + Log[W[156]]/4, (3*Log[W[1]])/4 + Log[W[4]]/4 - Log[W[13]]/4 - (3*Log[W[14]])/4 - Log[W[80]]/2 + Log[W[82]]/2 - Log[W[124]] + Log[W[125]] + Log[W[146]]/2 - Log[W[147]]/2 - Log[W[150]]/2 - Log[W[151]]/2 - Log[W[152]]/2 + Log[W[153]]/2 - Log[W[154]]/2 + Log[W[155]]/4 + (3*Log[W[156]])/4 - Log[W[174]]/2, -Log[W[1]] - Log[W[8]]/2 + Log[W[14]]/2 - Log[W[79]]/2 + Log[W[80]]/2 - Log[W[82]]/2 + 2*Log[W[124]] - Log[W[125]] - Log[W[146]] + Log[W[147]]/2 + Log[W[150]]/2 + Log[W[151]]/2 + Log[W[152]]/2 - Log[W[153]]/2 + Log[W[154]]/2 - Log[W[156]]/2 + Log[W[174]]/2, Log[W[1]]/2 + Log[W[4]]/2 + Log[W[8]]/2 - Log[W[13]]/2 + Log[W[85]]/2 - Log[W[125]] + Log[W[147]]/2 - Log[W[153]]/2 + Log[W[155]]/2 + Log[W[171]]/2, -Log[W[1]] - 3*Log[W[4]] - Log[W[8]] - 3*Log[W[11]] + 2*Log[W[79]] - 4*Log[W[124]] + 6*Log[W[136]] - Log[W[146]] - 3*Log[W[149]], (3*Log[W[8]])/2 + (3*Log[W[11]])/2 - Log[W[13]]/2 - Log[W[14]]/2 - Log[W[79]] - Log[W[80]] + Log[W[146]]/2 + (3*Log[W[149]])/2 + Log[W[153]] + Log[W[155]]/2 + Log[W[156]]/2, -8*Log[W[1]] + 8*Log[W[4]] - 8*Log[W[79]] + 8*Log[W[80]] + 16*Log[W[124]] - 16*Log[W[125]] - 8*Log[W[146]] - 8*Log[W[153]]}, {-Log[W[146]]/16 + Log[W[147]]/16 + Log[W[151]]/16 + Log[W[152]]/16 - Log[W[153]]/16 + Log[W[154]]/16 + Log[W[155]]/16, -Log[W[4]]/16 - Log[W[5]]/32 - Log[W[6]]/32 + Log[W[13]]/16 + Log[W[80]]/32 - Log[W[82]]/32 - Log[W[124]]/16 + Log[W[145]]/16 - Log[W[146]]/8 + Log[W[147]]/8 + Log[W[150]]/32 + Log[W[151]]/8 + Log[W[152]]/8 - Log[W[153]]/8 + Log[W[154]]/8 + Log[W[155]]/8 + Log[W[174]]/32, Log[W[4]]/8 - Log[W[8]]/16 - Log[W[13]]/16 + Log[W[82]]/16 + Log[W[124]]/8 - Log[W[145]]/8 + Log[W[146]]/16 - Log[W[147]]/16 - Log[W[151]]/16 - Log[W[152]]/16 + Log[W[153]]/8 - Log[W[154]]/16 - Log[W[155]]/16, Log[W[5]]/16 + Log[W[6]]/16 + Log[W[8]]/16 - Log[W[13]]/16 - Log[W[80]]/16 - Log[W[146]]/16 + Log[W[147]]/16 + Log[W[151]]/16 + Log[W[152]]/16 - Log[W[153]]/8 + Log[W[154]]/16 + Log[W[155]]/16, -Log[W[4]]/2 + Log[W[5]]/8 + Log[W[6]]/8 - Log[W[8]]/8 - Log[W[13]]/8 + Log[W[80]]/8 - Log[W[124]]/4 - (3*Log[W[128]])/4 + (3*Log[W[136]])/4 + Log[W[145]]/4 + Log[W[146]]/8 - Log[W[147]]/8 - Log[W[151]]/8 - Log[W[152]]/8 + Log[W[153]]/4 - Log[W[154]]/8 - Log[W[155]]/8, -Log[W[146]]/8 + Log[W[147]]/8 + Log[W[151]]/8 + Log[W[152]]/8 - Log[W[153]]/4 + Log[W[154]]/8 + Log[W[155]]/8, -Log[W[1]] + Log[W[4]] - Log[W[5]] - Log[W[6]] - Log[W[80]] + Log[W[124]] + 3*Log[W[128]] - 2*Log[W[145]]}}

==> output/hba-DE.txt <==
{{-Log[W[1]] - Log[W[2]] - Log[W[3]] - Log[W[5]] - Log[W[79]] + 3*Log[W[124]] - Log[W[145]] + Log[W[176]]}}

==> output/hbb-DE.txt <==
{{-Log[W[1]] - Log[W[2]] - Log[W[3]] - Log[W[79]] + 3*Log[W[124]] - Log[W[145]]}}

==> output/momentum-twistor-rep.txt <==
{s[1, 2] -> x[1], s[1, 3] -> -(x[1]*(1 + x[5] - x[8])), s[1, 4] -> -((x[1]*(x[2]*x[3]*x[5] - x[5]^2 - x[3]*x[5]^2 + x[2]*x[3]*x[5]*x[6] - x[2]*x[3]*x[5]*x[7] + x[5]*x[8] + x[3]*x[5]*x[8] - x[2]*x[3]*x[6]*x[8]))/x[5]), s[1, 5] -> (x[1]*x[3]*(x[2]*x[5] - x[5]^2 + x[2]*x[5]*x[6] + x[2]*x[4]*x[5]*x[6] - x[2]*x[5]*x[7] - x[2]*x[4]*x[5]*x[7] + x[5]*x[8] - x[2]*x[6]*x[8] - x[2]*x[4]*x[6]*x[8]))/x[5], s[1, 6] -> -((x[1]*x[2]*x[3]*x[4]*(x[5]*x[6] - x[5]*x[7] - x[6]*x[8]))/x[5]), s[2, 3] -> x[1]*x[5], s[2, 4] -> (x[1]*(1 + x[2])*(-x[5] - x[3]*x[5] + x[2]*x[3]*x[6]))/x[2], s[2, 5] -> -((x[1]*(1 + x[3] + x[2]*x[3])*(-(x[2]*x[4]) - x[5] + x[2]*x[6] + x[2]*x[4]*x[6]))/x[2]), s[2, 6] -> x[1]*(1 + x[4] + x[3]*x[4] + x[2]*x[3]*x[4])*(-1 + x[6]), s[3, 4] -> -((x[1]*(-x[5] - x[3]*x[5] - x[2]*x[3]*x[5] + x[2]*x[3]*x[6] + x[2]*x[3]*x[5]*x[7]))/x[2]), s[3, 5] -> (x[1]*(1 + x[3])*(-(x[2]*x[4]) - x[5] - x[2]*x[5] - x[2]*x[4]*x[5] + x[2]*x[6] + x[2]*x[4]*x[6] + x[2]*x[5]*x[7] + x[2]*x[4]*x[5]*x[7] + x[2]*x[4]*x[8]))/x[2], s[3, 6] -> -(x[1]*(1 + x[4] + x[3]*x[4])*(-1 - x[5] + x[6] + x[5]*x[7] + x[8])), s[4, 5] -> -((x[1]*(x[2]*x[3]*x[4]*x[5] - x[5]^2 - x[4]*x[5]^2 - x[3]*x[4]*x[5]^2 - x[2]*x[3]*x[4]*x[5]*x[7] + x[5]^2*x[7] + x[4]*x[5]^2*x[7] + x[3]*x[4]*x[5]^2*x[7] + x[4]*x[5]*x[8] + x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[6]*x[8]))/x[5]), s[4, 6] -> (x[1]*(1 + x[4])*(x[2]*x[3]*x[5] - x[5]^2 - x[3]*x[5]^2 - x[2]*x[3]*x[5]*x[7] + x[5]^2*x[7] + x[3]*x[5]^2*x[7] + x[5]*x[8] + x[3]*x[5]*x[8] - x[2]*x[3]*x[6]*x[8]))/x[5], s[5, 6] -> -((x[1]*x[3]*(x[2]*x[5] - x[5]^2 - x[2]*x[5]*x[7] + x[5]^2*x[7] + x[5]*x[8] - x[2]*x[6]*x[8]))/x[5]), eps[1, 2, 3, 4] -> (x[1]^2*(-(x[2]*x[5]) - 2*x[2]*x[3]*x[5] - x[2]^2*x[3]*x[5] + x[5]^2 + x[3]*x[5]^2 + x[2]^2*x[3]*x[6] - x[2]*x[3]*x[5]*x[6] + x[2]*x[3]*x[5]*x[7] + x[2]^2*x[3]*x[5]*x[7] - x[5]*x[8] - x[3]*x[5]*x[8] + x[2]*x[3]*x[6]*x[8]))/x[2], eps[1, 2, 3, 5] -> -((x[1]^2*(-(x[2]^2*x[3]*x[4]) - x[2]*x[5] - 2*x[2]*x[3]*x[5] - x[2]^2*x[3]*x[5] - x[2]^2*x[3]*x[4]*x[5] + x[5]^2 + x[3]*x[5]^2 + x[2]^2*x[3]*x[6] + x[2]^2*x[3]*x[4]*x[6] - x[2]*x[5]*x[6] - x[2]*x[3]*x[5]*x[6] - x[2]*x[4]*x[5]*x[6] - x[2]*x[3]*x[4]*x[5]*x[6] + x[2]*x[5]*x[7] + x[2]*x[3]*x[5]*x[7] + x[2]^2*x[3]*x[5]*x[7] + x[2]*x[4]*x[5]*x[7] + x[2]*x[3]*x[4]*x[5]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[7] + x[2]^2*x[3]*x[4]*x[8] - x[5]*x[8] - x[3]*x[5]*x[8] + x[2]*x[6]*x[8] + x[2]*x[3]*x[6]*x[8] + x[2]*x[4]*x[6]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8]))/x[2]), eps[1, 2, 3, 6] -> x[1]^2*(-(x[2]*x[3]*x[4]) - x[2]*x[3]*x[4]*x[5] + x[2]*x[3]*x[4]*x[6] - x[5]*x[6] - x[4]*x[5]*x[6] - x[3]*x[4]*x[5]*x[6] + x[5]*x[7] + x[4]*x[5]*x[7] + x[3]*x[4]*x[5]*x[7] + x[2]*x[3]*x[4]*x[5]*x[7] + x[2]*x[3]*x[4]*x[8] + x[6]*x[8] + x[4]*x[6]*x[8] + x[3]*x[4]*x[6]*x[8]), eps[1, 2, 4, 5] -> -((x[1]^2*(-(x[2]^2*x[3]^2*x[4]*x[5]) - x[2]^3*x[3]^2*x[4]*x[5] + x[2]*x[5]^2 + 2*x[2]*x[3]*x[5]^2 + x[2]^2*x[3]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 + x[2]^2*x[3]*x[4]*x[5]^2 + x[2]*x[3]^2*x[4]*x[5]^2 + x[2]^2*x[3]^2*x[4]*x[5]^2 - x[5]^3 - x[3]*x[5]^3 - x[2]^2*x[3]*x[5]*x[6] + x[2]*x[5]^2*x[6] + 2*x[2]*x[3]*x[5]^2*x[6] + x[2]*x[4]*x[5]^2*x[6] + x[2]*x[3]*x[4]*x[5]^2*x[6] - x[2]^2*x[3]*x[5]*x[6]^2 - x[2]^2*x[3]*x[4]*x[5]*x[6]^2 + x[2]^2*x[3]^2*x[4]*x[5]*x[7] + x[2]^3*x[3]^2*x[4]*x[5]*x[7] - x[2]*x[5]^2*x[7] - 2*x[2]*x[3]*x[5]^2*x[7] - x[2]^2*x[3]*x[5]^2*x[7] - x[2]*x[4]*x[5]^2*x[7] - 2*x[2]*x[3]*x[4]*x[5]^2*x[7] - x[2]^2*x[3]*x[4]*x[5]^2*x[7] - x[2]*x[3]^2*x[4]*x[5]^2*x[7] - x[2]^2*x[3]^2*x[4]*x[5]^2*x[7] + x[2]^2*x[3]*x[5]*x[6]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] - x[2]*x[3]*x[4]*x[5]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[8] - x[2]^2*x[3]^2*x[4]*x[5]*x[8] + x[5]^2*x[8] + x[3]*x[5]^2*x[8] + x[2]^2*x[3]^2*x[4]*x[6]*x[8] + x[2]^3*x[3]^2*x[4]*x[6]*x[8] - x[2]*x[5]*x[6]*x[8] - 2*x[2]*x[3]*x[5]*x[6]*x[8] - x[2]*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[6]^2*x[8] + x[2]^2*x[3]*x[4]*x[6]^2*x[8]))/(x[2]*x[5])), eps[1, 2, 4, 6] -> -((x[1]^2*(x[2]*x[3]^2*x[4]*x[5] + x[2]^2*x[3]^2*x[4]*x[5] - x[3]*x[4]*x[5]^2 - x[2]*x[3]*x[4]*x[5]^2 - x[3]^2*x[4]*x[5]^2 - x[2]*x[3]^2*x[4]*x[5]^2 - x[5]^2*x[6] - x[3]*x[5]^2*x[6] - x[4]*x[5]^2*x[6] - x[3]*x[4]*x[5]^2*x[6] + x[2]*x[3]*x[5]*x[6]^2 + x[2]*x[3]*x[4]*x[5]*x[6]^2 - x[2]*x[3]^2*x[4]*x[5]*x[7] - x[2]^2*x[3]^2*x[4]*x[5]*x[7] + x[5]^2*x[7] + x[3]*x[5]^2*x[7] + x[4]*x[5]^2*x[7] + 2*x[3]*x[4]*x[5]^2*x[7] + x[2]*x[3]*x[4]*x[5]^2*x[7] + x[3]^2*x[4]*x[5]^2*x[7] + x[2]*x[3]^2*x[4]*x[5]^2*x[7] - x[2]*x[3]*x[5]*x[6]*x[7] - x[2]*x[3]*x[4]*x[5]*x[6]*x[7] + x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[5]*x[8] + x[3]^2*x[4]*x[5]*x[8] + x[2]*x[3]^2*x[4]*x[5]*x[8] - x[2]*x[3]^2*x[4]*x[6]*x[8] - x[2]^2*x[3]^2*x[4]*x[6]*x[8] + x[5]*x[6]*x[8] + x[3]*x[5]*x[6]*x[8] + x[4]*x[5]*x[6]*x[8] + x[3]*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]*x[6]^2*x[8] - x[2]*x[3]*x[4]*x[6]^2*x[8]))/x[5]), eps[1, 2, 5, 6] -> (x[1]^2*x[3]*(x[2]*x[4]*x[5] + x[2]*x[3]*x[4]*x[5] + x[2]^2*x[3]*x[4]*x[5] - x[4]*x[5]^2 - x[3]*x[4]*x[5]^2 - x[2]*x[3]*x[4]*x[5]^2 - x[2]*x[4]*x[5]*x[6] - x[5]^2*x[6] + x[2]*x[5]*x[6]^2 + x[2]*x[4]*x[5]*x[6]^2 - x[2]*x[3]*x[4]*x[5]*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[7] + x[5]^2*x[7] + x[4]*x[5]^2*x[7] + x[3]*x[4]*x[5]^2*x[7] + x[2]*x[3]*x[4]*x[5]^2*x[7] - x[2]*x[5]*x[6]*x[7] - x[2]*x[4]*x[5]*x[6]*x[7] + x[4]*x[5]*x[8] + x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[6]*x[8] + x[5]*x[6]*x[8] - x[2]*x[6]^2*x[8] - x[2]*x[4]*x[6]^2*x[8]))/x[5], eps[1, 3, 4, 5] -> (x[1]^2*(-(x[2]^2*x[3]^2*x[4]*x[5]) + x[2]*x[5]^2 + 2*x[2]*x[3]*x[5]^2 + x[2]^2*x[3]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 + x[2]*x[3]^2*x[4]*x[5]^2 - x[2]^2*x[3]^2*x[4]*x[5]^2 - x[5]^3 - x[3]*x[5]^3 + x[2]*x[3]*x[4]*x[5]^3 + x[2]*x[3]^2*x[4]*x[5]^3 - x[2]^2*x[3]*x[5]*x[6] + x[2]*x[5]^2*x[6] + 2*x[2]*x[3]*x[5]^2*x[6] + x[2]^2*x[3]*x[5]^2*x[6] + x[2]*x[4]*x[5]^2*x[6] + x[2]*x[3]*x[4]*x[5]^2*x[6] + x[2]^2*x[3]*x[4]*x[5]^2*x[6] - x[2]^2*x[3]*x[5]*x[6]^2 - x[2]^2*x[3]*x[4]*x[5]*x[6]^2 + x[2]^2*x[3]^2*x[4]*x[5]*x[7] - x[2]*x[5]^2*x[7] - 2*x[2]*x[3]*x[5]^2*x[7] - 2*x[2]^2*x[3]*x[5]^2*x[7] - x[2]*x[4]*x[5]^2*x[7] - 2*x[2]*x[3]*x[4]*x[5]^2*x[7] - x[2]^2*x[3]*x[4]*x[5]^2*x[7] - x[2]*x[3]^2*x[4]*x[5]^2*x[7] + x[2]^2*x[3]^2*x[4]*x[5]^2*x[7] - x[2]*x[3]*x[4]*x[5]^3*x[7] - x[2]*x[3]^2*x[4]*x[5]^3*x[7] + x[2]^2*x[3]*x[5]*x[6]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] - x[2]^2*x[3]*x[5]^2*x[6]*x[7] - x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[7] + x[2]^2*x[3]*x[5]^2*x[7]^2 + x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2 - x[2]*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[8] + x[2]^2*x[3]^2*x[4]*x[5]*x[8] + x[5]^2*x[8] + x[3]*x[5]^2*x[8] - 2*x[2]*x[3]*x[4]*x[5]^2*x[8] - 2*x[2]*x[3]^2*x[4]*x[5]^2*x[8] + x[2]^2*x[3]^2*x[4]*x[6]*x[8] - x[2]*x[5]*x[6]*x[8] - 2*x[2]*x[3]*x[5]*x[6]*x[8] - x[2]^2*x[3]*x[5]*x[6]*x[8] - x[2]*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]*x[4]*x[5]*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]^2*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[6]^2*x[8] + x[2]^2*x[3]*x[4]*x[6]^2*x[8] - x[2]^2*x[3]^2*x[4]*x[5]*x[7]*x[8] + x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8] + x[2]*x[3]^2*x[4]*x[5]^2*x[7]*x[8] + x[2]^2*x[3]*x[5]*x[6]*x[7]*x[8] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] + x[2]*x[3]*x[4]*x[5]*x[8]^2 + x[2]*x[3]^2*x[4]*x[5]*x[8]^2 - x[2]^2*x[3]^2*x[4]*x[6]*x[8]^2))/(x[2]*x[5]), eps[1, 3, 4, 6] -> (x[1]^2*(x[2]*x[3]^2*x[4]*x[5] - x[3]*x[4]*x[5]^2 - x[3]^2*x[4]*x[5]^2 + x[2]*x[3]^2*x[4]*x[5]^2 - x[3]*x[4]*x[5]^3 - x[3]^2*x[4]*x[5]^3 - x[5]^2*x[6] - x[3]*x[5]^2*x[6] - x[2]*x[3]*x[5]^2*x[6] - x[4]*x[5]^2*x[6] - x[3]*x[4]*x[5]^2*x[6] - x[2]*x[3]*x[4]*x[5]^2*x[6] + x[2]*x[3]*x[5]*x[6]^2 + x[2]*x[3]*x[4]*x[5]*x[6]^2 - x[2]*x[3]^2*x[4]*x[5]*x[7] + x[5]^2*x[7] + x[3]*x[5]^2*x[7] + x[2]*x[3]*x[5]^2*x[7] + x[4]*x[5]^2*x[7] + 2*x[3]*x[4]*x[5]^2*x[7] + x[2]*x[3]*x[4]*x[5]^2*x[7] + x[3]^2*x[4]*x[5]^2*x[7] - x[2]*x[3]^2*x[4]*x[5]^2*x[7] + x[3]*x[4]*x[5]^3*x[7] + x[3]^2*x[4]*x[5]^3*x[7] - x[2]*x[3]*x[5]*x[6]*x[7] - x[2]*x[3]*x[4]*x[5]*x[6]*x[7] + x[2]*x[3]*x[5]^2*x[6]*x[7] + x[2]*x[3]*x[4]*x[5]^2*x[6]*x[7] - x[2]*x[3]*x[5]^2*x[7]^2 - x[2]*x[3]*x[4]*x[5]^2*x[7]^2 + x[3]*x[4]*x[5]*x[8] + x[3]^2*x[4]*x[5]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[8] + 2*x[3]*x[4]*x[5]^2*x[8] + 2*x[3]^2*x[4]*x[5]^2*x[8] - x[2]*x[3]^2*x[4]*x[6]*x[8] + x[5]*x[6]*x[8] + x[3]*x[5]*x[6]*x[8] + x[2]*x[3]*x[5]*x[6]*x[8] + x[4]*x[5]*x[6]*x[8] + x[3]*x[4]*x[5]*x[6]*x[8] + x[2]*x[3]*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]*x[6]^2*x[8] - x[2]*x[3]*x[4]*x[6]^2*x[8] + x[2]*x[3]^2*x[4]*x[5]*x[7]*x[8] - x[3]*x[4]*x[5]^2*x[7]*x[8] - x[3]^2*x[4]*x[5]^2*x[7]*x[8] - x[2]*x[3]*x[5]*x[6]*x[7]*x[8] - x[2]*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] - x[3]*x[4]*x[5]*x[8]^2 - x[3]^2*x[4]*x[5]*x[8]^2 + x[2]*x[3]^2*x[4]*x[6]*x[8]^2))/x[5], eps[1, 3, 5, 6] -> -((x[1]^2*x[3]*(x[2]*x[4]*x[5] + x[2]*x[3]*x[4]*x[5] - x[4]*x[5]^2 + x[2]*x[4]*x[5]^2 - x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 - x[4]*x[5]^3 - x[3]*x[4]*x[5]^3 - x[2]*x[4]*x[5]*x[6] - x[5]^2*x[6] - x[2]*x[5]^2*x[6] - x[2]*x[4]*x[5]^2*x[6] + x[2]*x[5]*x[6]^2 + x[2]*x[4]*x[5]*x[6]^2 - x[2]*x[3]*x[4]*x[5]*x[7] + x[5]^2*x[7] + x[2]*x[5]^2*x[7] + x[4]*x[5]^2*x[7] + x[3]*x[4]*x[5]^2*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7] + x[4]*x[5]^3*x[7] + x[3]*x[4]*x[5]^3*x[7] - x[2]*x[5]*x[6]*x[7] - x[2]*x[4]*x[5]*x[6]*x[7] + x[2]*x[5]^2*x[6]*x[7] + x[2]*x[4]*x[5]^2*x[6]*x[7] - x[2]*x[5]^2*x[7]^2 - x[2]*x[4]*x[5]^2*x[7]^2 + x[4]*x[5]*x[8] - x[2]*x[4]*x[5]*x[8] + x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[5]*x[8] + 2*x[4]*x[5]^2*x[8] + 2*x[3]*x[4]*x[5]^2*x[8] - x[2]*x[3]*x[4]*x[6]*x[8] + x[5]*x[6]*x[8] + x[2]*x[5]*x[6]*x[8] + x[2]*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]*x[4]*x[5]*x[6]*x[8] - x[2]*x[6]^2*x[8] - x[2]*x[4]*x[6]^2*x[8] + x[2]*x[3]*x[4]*x[5]*x[7]*x[8] - x[4]*x[5]^2*x[7]*x[8] - x[3]*x[4]*x[5]^2*x[7]*x[8] - x[2]*x[5]*x[6]*x[7]*x[8] - x[2]*x[4]*x[5]*x[6]*x[7]*x[8] - x[4]*x[5]*x[8]^2 - x[3]*x[4]*x[5]*x[8]^2 + x[2]*x[3]*x[4]*x[6]*x[8]^2))/x[5]), eps[1, 4, 5, 6] -> (x[1]^2*x[3]*(-(x[2]^2*x[3]*x[4]*x[5]) + x[2]*x[4]*x[5]^2 + 2*x[2]*x[3]*x[4]*x[5]^2 - x[4]*x[5]^3 - x[3]*x[4]*x[5]^3 - x[2]*x[5]^2*x[6] - x[2]*x[4]*x[5]^2*x[6] + x[2]^2*x[3]*x[4]*x[5]*x[7] + x[2]*x[5]^2*x[7] - 2*x[2]*x[3]*x[4]*x[5]^2*x[7] + x[4]*x[5]^3*x[7] + x[3]*x[4]*x[5]^3*x[7] + x[2]*x[5]^2*x[6]*x[7] + x[2]*x[4]*x[5]^2*x[6]*x[7] - x[2]*x[5]^2*x[7]^2 - x[2]*x[4]*x[5]^2*x[7]^2 - x[2]*x[4]*x[5]*x[8] - 2*x[2]*x[3]*x[4]*x[5]*x[8] + 2*x[4]*x[5]^2*x[8] + 2*x[3]*x[4]*x[5]^2*x[8] + x[2]^2*x[3]*x[4]*x[6]*x[8] + x[2]*x[5]*x[6]*x[8] + x[2]*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]*x[4]*x[5]*x[6]*x[8] + x[2]*x[3]*x[4]*x[5]*x[7]*x[8] - x[4]*x[5]^2*x[7]*x[8] - x[3]*x[4]*x[5]^2*x[7]*x[8] - x[2]*x[5]*x[6]*x[7]*x[8] - x[2]*x[4]*x[5]*x[6]*x[7]*x[8] - x[4]*x[5]*x[8]^2 - x[3]*x[4]*x[5]*x[8]^2 + x[2]*x[3]*x[4]*x[6]*x[8]^2))/x[5], eps[2, 3, 4, 5] -> -((x[1]^2*(-(x[2]*x[4]*x[5]) - 2*x[2]*x[3]*x[4]*x[5] - x[2]^2*x[3]*x[4]*x[5] - x[2]*x[3]^2*x[4]*x[5] - x[2]^2*x[3]^2*x[4]*x[5] + x[4]*x[5]^2 + 2*x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 + x[3]^2*x[4]*x[5]^2 + x[2]*x[3]^2*x[4]*x[5]^2 + x[2]^2*x[3]*x[4]*x[6] + x[2]*x[5]*x[6] + 2*x[2]*x[3]*x[5]*x[6] + x[2]^2*x[3]*x[5]*x[6] + x[2]*x[4]*x[5]*x[6] + x[2]*x[3]*x[4]*x[5]*x[6] + x[2]^2*x[3]*x[4]*x[5]*x[6] - x[2]^2*x[3]*x[6]^2 - x[2]^2*x[3]*x[4]*x[6]^2 + x[2]*x[3]*x[4]*x[5]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[7] + x[2]*x[3]^2*x[4]*x[5]*x[7] + x[2]^2*x[3]^2*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[3]*x[5]^2*x[7] - x[4]*x[5]^2*x[7] - 2*x[3]*x[4]*x[5]^2*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7] - x[3]^2*x[4]*x[5]^2*x[7] - x[2]*x[3]^2*x[4]*x[5]^2*x[7] - x[2]^2*x[3]*x[5]*x[6]*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] - x[4]*x[5]*x[8] - 2*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[5]*x[8] - x[3]^2*x[4]*x[5]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8] + x[2]*x[3]^2*x[4]*x[6]*x[8] + x[2]^2*x[3]^2*x[4]*x[6]*x[8]))/x[2]), eps[2, 3, 4, 6] -> (x[1]^2*(-(x[2]*x[5]) - 2*x[2]*x[3]*x[5] - x[2]^2*x[3]*x[5] - x[2]*x[4]*x[5] - 2*x[2]*x[3]*x[4]*x[5] - x[2]^2*x[3]*x[4]*x[5] - x[2]*x[3]^2*x[4]*x[5] - x[2]^2*x[3]^2*x[4]*x[5] + x[5]^2 + x[3]*x[5]^2 + x[4]*x[5]^2 + 2*x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 + x[3]^2*x[4]*x[5]^2 + x[2]*x[3]^2*x[4]*x[5]^2 + x[2]^2*x[3]*x[6] + x[2]^2*x[3]*x[4]*x[6] + x[2]*x[5]*x[6] + x[2]*x[3]*x[5]*x[6] + x[2]^2*x[3]*x[5]*x[6] + x[2]*x[4]*x[5]*x[6] + x[2]*x[3]*x[4]*x[5]*x[6] + x[2]^2*x[3]*x[4]*x[5]*x[6] - x[2]^2*x[3]*x[6]^2 - x[2]^2*x[3]*x[4]*x[6]^2 + x[2]*x[3]*x[5]*x[7] + x[2]^2*x[3]*x[5]*x[7] + x[2]*x[3]*x[4]*x[5]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[7] + x[2]*x[3]^2*x[4]*x[5]*x[7] + x[2]^2*x[3]^2*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[3]*x[5]^2*x[7] - x[4]*x[5]^2*x[7] - 2*x[3]*x[4]*x[5]^2*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7] - x[3]^2*x[4]*x[5]^2*x[7] - x[2]*x[3]^2*x[4]*x[5]^2*x[7] - x[2]^2*x[3]*x[5]*x[6]*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] - x[5]*x[8] - x[3]*x[5]*x[8] - x[4]*x[5]*x[8] - 2*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[5]*x[8] - x[3]^2*x[4]*x[5]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[8] + x[2]*x[3]*x[6]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8] + x[2]*x[3]^2*x[4]*x[6]*x[8] + x[2]^2*x[3]^2*x[4]*x[6]*x[8]))/x[2], eps[2, 3, 5, 6] -> -((x[1]^2*(-(x[2]^2*x[3]*x[4]) - x[2]*x[5] - 2*x[2]*x[3]*x[5] - x[2]^2*x[3]*x[5] - x[2]*x[4]*x[5] - 2*x[2]*x[3]*x[4]*x[5] - 2*x[2]^2*x[3]*x[4]*x[5] - x[2]*x[3]^2*x[4]*x[5] - x[2]^2*x[3]^2*x[4]*x[5] + x[5]^2 + x[3]*x[5]^2 + x[4]*x[5]^2 + 2*x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]^2 + x[3]^2*x[4]*x[5]^2 + x[2]*x[3]^2*x[4]*x[5]^2 + x[2]^2*x[3]*x[6] + 2*x[2]^2*x[3]*x[4]*x[6] + x[2]*x[3]*x[5]*x[6] + x[2]^2*x[3]*x[5]*x[6] + x[2]^2*x[3]*x[4]*x[5]*x[6] - x[2]^2*x[3]*x[6]^2 - x[2]^2*x[3]*x[4]*x[6]^2 + x[2]*x[5]*x[7] + x[2]*x[3]*x[5]*x[7] + x[2]^2*x[3]*x[5]*x[7] + x[2]*x[4]*x[5]*x[7] + 2*x[2]*x[3]*x[4]*x[5]*x[7] + 2*x[2]^2*x[3]*x[4]*x[5]*x[7] + x[2]*x[3]^2*x[4]*x[5]*x[7] + x[2]^2*x[3]^2*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[3]*x[5]^2*x[7] - x[4]*x[5]^2*x[7] - 2*x[3]*x[4]*x[5]^2*x[7] - x[2]*x[3]*x[4]*x[5]^2*x[7] - x[3]^2*x[4]*x[5]^2*x[7] - x[2]*x[3]^2*x[4]*x[5]^2*x[7] - x[2]^2*x[3]*x[5]*x[6]*x[7] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] + x[2]^2*x[3]*x[4]*x[8] - x[5]*x[8] - x[3]*x[5]*x[8] - x[4]*x[5]*x[8] - 2*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]*x[4]*x[5]*x[8] - x[3]^2*x[4]*x[5]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[8] + x[2]*x[6]*x[8] + x[2]*x[3]*x[6]*x[8] + x[2]*x[4]*x[6]*x[8] + 2*x[2]*x[3]*x[4]*x[6]*x[8] + x[2]*x[3]^2*x[4]*x[6]*x[8] + x[2]^2*x[3]^2*x[4]*x[6]*x[8]))/x[2]), eps[2, 4, 5, 6] -> -((x[1]^2*(-(x[2]^2*x[3]^2*x[4]*x[5]) - x[2]^3*x[3]^2*x[4]*x[5] + x[2]*x[5]^2 + 2*x[2]*x[3]*x[5]^2 + x[2]^2*x[3]*x[5]^2 + x[2]*x[4]*x[5]^2 + 3*x[2]*x[3]*x[4]*x[5]^2 + 2*x[2]^2*x[3]*x[4]*x[5]^2 + 2*x[2]*x[3]^2*x[4]*x[5]^2 + 2*x[2]^2*x[3]^2*x[4]*x[5]^2 - x[5]^3 - x[3]*x[5]^3 - x[4]*x[5]^3 - 2*x[3]*x[4]*x[5]^3 - x[2]*x[3]*x[4]*x[5]^3 - x[3]^2*x[4]*x[5]^3 - x[2]*x[3]^2*x[4]*x[5]^3 - x[2]^2*x[3]*x[5]*x[6] - x[2]^2*x[3]*x[4]*x[5]*x[6] - x[2]^2*x[3]*x[5]^2*x[6] - x[2]^2*x[3]*x[4]*x[5]^2*x[6] + x[2]^2*x[3]^2*x[4]*x[5]*x[7] + x[2]^3*x[3]^2*x[4]*x[5]*x[7] - x[2]*x[5]^2*x[7] - 2*x[2]*x[3]*x[5]^2*x[7] - x[2]^2*x[3]*x[5]^2*x[7] - x[2]*x[4]*x[5]^2*x[7] - 3*x[2]*x[3]*x[4]*x[5]^2*x[7] - 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7] - 2*x[2]*x[3]^2*x[4]*x[5]^2*x[7] - 2*x[2]^2*x[3]^2*x[4]*x[5]^2*x[7] + x[5]^3*x[7] + x[3]*x[5]^3*x[7] + x[4]*x[5]^3*x[7] + 2*x[3]*x[4]*x[5]^3*x[7] + x[2]*x[3]*x[4]*x[5]^3*x[7] + x[3]^2*x[4]*x[5]^3*x[7] + x[2]*x[3]^2*x[4]*x[5]^3*x[7] + x[2]^2*x[3]*x[5]*x[6]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] + x[2]^2*x[3]*x[5]^2*x[6]*x[7] + x[2]^2*x[3]*x[4]*x[5]^2*x[6]*x[7] - x[2]*x[3]*x[4]*x[5]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[8] - x[2]^2*x[3]^2*x[4]*x[5]*x[8] + x[5]^2*x[8] + x[3]*x[5]^2*x[8] + x[4]*x[5]^2*x[8] + 2*x[3]*x[4]*x[5]^2*x[8] + x[2]*x[3]*x[4]*x[5]^2*x[8] + x[3]^2*x[4]*x[5]^2*x[8] + x[2]*x[3]^2*x[4]*x[5]^2*x[8] + x[2]^2*x[3]^2*x[4]*x[6]*x[8] + x[2]^3*x[3]^2*x[4]*x[6]*x[8] - x[2]*x[5]*x[6]*x[8] - 2*x[2]*x[3]*x[5]*x[6]*x[8] - x[2]*x[4]*x[5]*x[6]*x[8] - 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[6]*x[8] - x[2]^2*x[3]^2*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[6]^2*x[8] + x[2]^2*x[3]*x[4]*x[6]^2*x[8]))/(x[2]*x[5])), eps[3, 4, 5, 6] -> (x[1]^2*(-(x[2]^2*x[3]^2*x[4]*x[5]) + x[2]*x[5]^2 + 2*x[2]*x[3]*x[5]^2 + x[2]^2*x[3]*x[5]^2 + x[2]*x[4]*x[5]^2 + 3*x[2]*x[3]*x[4]*x[5]^2 + x[2]^2*x[3]*x[4]*x[5]^2 + 2*x[2]*x[3]^2*x[4]*x[5]^2 - x[5]^3 - x[3]*x[5]^3 - x[4]*x[5]^3 - 2*x[3]*x[4]*x[5]^3 - x[3]^2*x[4]*x[5]^3 - x[2]^2*x[3]*x[5]*x[6] - x[2]^2*x[3]*x[4]*x[5]*x[6] + x[2]^2*x[3]^2*x[4]*x[5]*x[7] - x[2]*x[5]^2*x[7] - 2*x[2]*x[3]*x[5]^2*x[7] - 2*x[2]^2*x[3]*x[5]^2*x[7] - x[2]*x[4]*x[5]^2*x[7] - 3*x[2]*x[3]*x[4]*x[5]^2*x[7] - 2*x[2]^2*x[3]*x[4]*x[5]^2*x[7] - 2*x[2]*x[3]^2*x[4]*x[5]^2*x[7] + x[5]^3*x[7] + x[3]*x[5]^3*x[7] + x[4]*x[5]^3*x[7] + 2*x[3]*x[4]*x[5]^3*x[7] + x[3]^2*x[4]*x[5]^3*x[7] + x[2]^2*x[3]*x[5]*x[6]*x[7] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7] + x[2]^2*x[3]*x[5]^2*x[7]^2 + x[2]^2*x[3]*x[4]*x[5]^2*x[7]^2 - x[2]*x[3]*x[4]*x[5]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[8] + x[2]^2*x[3]^2*x[4]*x[5]*x[8] + x[5]^2*x[8] + x[3]*x[5]^2*x[8] + x[4]*x[5]^2*x[8] + 2*x[3]*x[4]*x[5]^2*x[8] - x[2]*x[3]*x[4]*x[5]^2*x[8] + x[3]^2*x[4]*x[5]^2*x[8] - x[2]*x[3]^2*x[4]*x[5]^2*x[8] + x[2]^2*x[3]^2*x[4]*x[6]*x[8] - x[2]*x[5]*x[6]*x[8] - 2*x[2]*x[3]*x[5]*x[6]*x[8] - x[2]^2*x[3]*x[5]*x[6]*x[8] - x[2]*x[4]*x[5]*x[6]*x[8] - 2*x[2]*x[3]*x[4]*x[5]*x[6]*x[8] - x[2]^2*x[3]*x[4]*x[5]*x[6]*x[8] - x[2]*x[3]^2*x[4]*x[5]*x[6]*x[8] + x[2]^2*x[3]*x[6]^2*x[8] + x[2]^2*x[3]*x[4]*x[6]^2*x[8] - x[2]^2*x[3]^2*x[4]*x[5]*x[7]*x[8] + x[2]*x[3]*x[4]*x[5]^2*x[7]*x[8] + x[2]*x[3]^2*x[4]*x[5]^2*x[7]*x[8] + x[2]^2*x[3]*x[5]*x[6]*x[7]*x[8] + x[2]^2*x[3]*x[4]*x[5]*x[6]*x[7]*x[8] + x[2]*x[3]*x[4]*x[5]*x[8]^2 + x[2]*x[3]^2*x[4]*x[5]*x[8]^2 - x[2]^2*x[3]^2*x[4]*x[6]*x[8]^2))/(x[2]*x[5]), Trp[1, 2, 3, 4] -> 2*x[1]^2*(-x[5] - x[3]*x[5] - x[2]*x[3]*x[5] + x[2]*x[3]*x[6] + x[2]*x[3]*x[5]*x[7]), Trp[1, 2, 3, 5] -> -2*x[1]^2*x[3]*(-(x[2]*x[4]) - x[5] - x[2]*x[5] - x[2]*x[4]*x[5] + x[2]*x[6] + x[2]*x[4]*x[6] + x[2]*x[5]*x[7] + x[2]*x[4]*x[5]*x[7] + x[2]*x[4]*x[8]), Trp[1, 2, 3, 6] -> 2*x[1]^2*x[2]*x[3]*x[4]*(-1 - x[5] + x[6] + x[5]*x[7] + x[8]), Trp[1, 2, 4, 5] -> (-2*x[1]^2*(1 + x[2])*x[3]*(-(x[2]*x[3]*x[4]*x[5]) + x[5]^2 + x[4]*x[5]^2 + x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[4]*x[5]^2*x[7] - x[3]*x[4]*x[5]^2*x[7] - x[4]*x[5]*x[8] - x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8]))/x[5], Trp[1, 2, 4, 6] -> (2*x[1]^2*(1 + x[2])*x[3]*x[4]*(-(x[2]*x[3]*x[5]) + x[5]^2 + x[3]*x[5]^2 + x[2]*x[3]*x[5]*x[7] - x[5]^2*x[7] - x[3]*x[5]^2*x[7] - x[5]*x[8] - x[3]*x[5]*x[8] + x[2]*x[3]*x[6]*x[8]))/x[5], Trp[1, 2, 5, 6] -> (-2*x[1]^2*x[3]*(1 + x[3] + x[2]*x[3])*x[4]*(-(x[2]*x[5]) + x[5]^2 + x[2]*x[5]*x[7] - x[5]^2*x[7] - x[5]*x[8] + x[2]*x[6]*x[8]))/x[5], Trp[1, 3, 4, 5] -> (2*x[1]^2*x[3]*(1 + x[5] - x[8])*(-(x[2]*x[3]*x[4]*x[5]) + x[5]^2 + x[4]*x[5]^2 + x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[4]*x[5]^2*x[7] - x[3]*x[4]*x[5]^2*x[7] - x[4]*x[5]*x[8] - x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8]))/x[5], Trp[1, 3, 4, 6] -> (-2*x[1]^2*x[3]*x[4]*(1 + x[5] - x[8])*(-(x[2]*x[3]*x[5]) + x[5]^2 + x[3]*x[5]^2 + x[2]*x[3]*x[5]*x[7] - x[5]^2*x[7] - x[3]*x[5]^2*x[7] - x[5]*x[8] - x[3]*x[5]*x[8] + x[2]*x[3]*x[6]*x[8]))/x[5], Trp[1, 3, 5, 6] -> (2*x[1]^2*x[3]*(1 + x[3])*x[4]*(1 + x[5] - x[8])*(-(x[2]*x[5]) + x[5]^2 + x[2]*x[5]*x[7] - x[5]^2*x[7] - x[5]*x[8] + x[2]*x[6]*x[8]))/x[5], Trp[1, 4, 5, 6] -> (-2*x[1]^2*x[3]*x[4]*(-(x[2]*x[5]) + x[5]^2 + x[2]*x[5]*x[7] - x[5]^2*x[7] - x[5]*x[8] + x[2]*x[6]*x[8])*(-(x[2]*x[3]*x[5]) + x[5]^2 + x[3]*x[5]^2 - x[2]*x[3]*x[5]*x[6] + x[2]*x[3]*x[5]*x[7] - x[5]*x[8] - x[3]*x[5]*x[8] + x[2]*x[3]*x[6]*x[8]))/x[5]^2, Trp[2, 3, 4, 5] -> (-2*x[1]^2*(1 + x[3] + x[2]*x[3])*(-(x[2]*x[3]*x[4]*x[5]) + x[5]^2 + x[4]*x[5]^2 + x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[4]*x[5]^2*x[7] - x[3]*x[4]*x[5]^2*x[7] - x[4]*x[5]*x[8] - x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8]))/x[2], Trp[2, 3, 4, 6] -> (2*x[1]^2*(1 + x[4] + x[3]*x[4] + x[2]*x[3]*x[4])*(-(x[2]*x[3]*x[5]) + x[5]^2 + x[3]*x[5]^2 + x[2]*x[3]*x[5]*x[7] - x[5]^2*x[7] - x[3]*x[5]^2*x[7] - x[5]*x[8] - x[3]*x[5]*x[8] + x[2]*x[3]*x[6]*x[8]))/x[2], Trp[2, 3, 5, 6] -> (-2*x[1]^2*(1 + x[3])*(1 + x[4] + x[3]*x[4] + x[2]*x[3]*x[4])*(-(x[2]*x[5]) + x[5]^2 + x[2]*x[5]*x[7] - x[5]^2*x[7] - x[5]*x[8] + x[2]*x[6]*x[8]))/x[2], Trp[2, 4, 5, 6] -> (-2*x[1]^2*(1 + x[4] + x[3]*x[4] + x[2]*x[3]*x[4])*(-x[5] - x[3]*x[5] + x[2]*x[3]*x[6])*(-(x[2]*x[5]) + x[5]^2 + x[2]*x[5]*x[7] - x[5]^2*x[7] - x[5]*x[8] + x[2]*x[6]*x[8]))/(x[2]*x[5]), Trp[3, 4, 5, 6] -> (2*x[1]^2*(1 + x[4] + x[3]*x[4])*(-x[5] - x[3]*x[5] - x[2]*x[3]*x[5] + x[2]*x[3]*x[6] + x[2]*x[3]*x[5]*x[7])*(-(x[2]*x[5]) + x[5]^2 + x[2]*x[5]*x[7] - x[5]^2*x[7] - x[5]*x[8] + x[2]*x[6]*x[8]))/(x[2]*x[5]), Trm[1, 2, 3, 4] -> (-2*x[1]^2*(-(x[2]*x[3]*x[5]) + x[5]^2 + x[3]*x[5]^2 - x[2]*x[3]*x[5]*x[6] + x[2]*x[3]*x[5]*x[7] - x[5]*x[8] - x[3]*x[5]*x[8] + x[2]*x[3]*x[6]*x[8]))/x[2], Trm[1, 2, 3, 5] -> (2*x[1]^2*(1 + x[3])*(-(x[2]*x[5]) + x[5]^2 - x[2]*x[5]*x[6] - x[2]*x[4]*x[5]*x[6] + x[2]*x[5]*x[7] + x[2]*x[4]*x[5]*x[7] - x[5]*x[8] + x[2]*x[6]*x[8] + x[2]*x[4]*x[6]*x[8]))/x[2], Trm[1, 2, 3, 6] -> -2*x[1]^2*(1 + x[4] + x[3]*x[4])*(-(x[5]*x[6]) + x[5]*x[7] + x[6]*x[8]), Trm[1, 2, 4, 5] -> (-2*x[1]^2*(-x[5] - x[3]*x[5] + x[2]*x[3]*x[6])*(x[2]*x[5] - x[5]^2 + x[2]*x[5]*x[6] + x[2]*x[4]*x[5]*x[6] - x[2]*x[5]*x[7] - x[2]*x[4]*x[5]*x[7] + x[5]*x[8] - x[2]*x[6]*x[8] - x[2]*x[4]*x[6]*x[8]))/(x[2]*x[5]), Trm[1, 2, 4, 6] -> (2*x[1]^2*(1 + x[4])*(-x[5] - x[3]*x[5] + x[2]*x[3]*x[6])*(x[5]*x[6] - x[5]*x[7] - x[6]*x[8]))/x[5], Trm[1, 2, 5, 6] -> (-2*x[1]^2*x[3]*(-(x[2]*x[4]) - x[5] + x[2]*x[6] + x[2]*x[4]*x[6])*(x[5]*x[6] - x[5]*x[7] - x[6]*x[8]))/x[5], Trm[1, 3, 4, 5] -> (2*x[1]^2*(-x[5] - x[3]*x[5] - x[2]*x[3]*x[5] + x[2]*x[3]*x[6] + x[2]*x[3]*x[5]*x[7])*(x[2]*x[5] - x[5]^2 + x[2]*x[5]*x[6] + x[2]*x[4]*x[5]*x[6] - x[2]*x[5]*x[7] - x[2]*x[4]*x[5]*x[7] + x[5]*x[8] - x[2]*x[6]*x[8] - x[2]*x[4]*x[6]*x[8]))/(x[2]*x[5]), Trm[1, 3, 4, 6] -> (-2*x[1]^2*(1 + x[4])*(-x[5] - x[3]*x[5] - x[2]*x[3]*x[5] + x[2]*x[3]*x[6] + x[2]*x[3]*x[5]*x[7])*(x[5]*x[6] - x[5]*x[7] - x[6]*x[8]))/x[5], Trm[1, 3, 5, 6] -> (2*x[1]^2*x[3]*(-(x[2]*x[4]) - x[5] - x[2]*x[5] - x[2]*x[4]*x[5] + x[2]*x[6] + x[2]*x[4]*x[6] + x[2]*x[5]*x[7] + x[2]*x[4]*x[5]*x[7] + x[2]*x[4]*x[8])*(x[5]*x[6] - x[5]*x[7] - x[6]*x[8]))/x[5], Trm[1, 4, 5, 6] -> (2*x[1]^2*x[2]*x[3]*(x[5]*x[6] - x[5]*x[7] - x[6]*x[8])*(-(x[2]*x[3]*x[4]*x[5]) + x[5]^2 + x[4]*x[5]^2 + x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[4]*x[5]^2*x[7] - x[3]*x[4]*x[5]^2*x[7] - x[4]*x[5]*x[8] - x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8]))/x[5]^2, Trm[2, 3, 4, 5] -> (-2*x[1]^2*(-(x[2]*x[4]) - x[5] + x[2]*x[6] + x[2]*x[4]*x[6])*(-x[5] - x[3]*x[5] - x[2]*x[3]*x[5] + x[2]*x[3]*x[6] + x[2]*x[3]*x[5]*x[7]))/x[2], Trm[2, 3, 4, 6] -> 2*x[1]^2*(1 + x[4])*(-1 + x[6])*(-x[5] - x[3]*x[5] - x[2]*x[3]*x[5] + x[2]*x[3]*x[6] + x[2]*x[3]*x[5]*x[7]), Trm[2, 3, 5, 6] -> -2*x[1]^2*x[3]*(-1 + x[6])*(-(x[2]*x[4]) - x[5] - x[2]*x[5] - x[2]*x[4]*x[5] + x[2]*x[6] + x[2]*x[4]*x[6] + x[2]*x[5]*x[7] + x[2]*x[4]*x[5]*x[7] + x[2]*x[4]*x[8]), Trm[2, 4, 5, 6] -> (-2*x[1]^2*(1 + x[2])*x[3]*(-1 + x[6])*(-(x[2]*x[3]*x[4]*x[5]) + x[5]^2 + x[4]*x[5]^2 + x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[4]*x[5]^2*x[7] - x[3]*x[4]*x[5]^2*x[7] - x[4]*x[5]*x[8] - x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8]))/x[5], Trm[3, 4, 5, 6] -> (2*x[1]^2*x[3]*(-1 - x[5] + x[6] + x[5]*x[7] + x[8])*(-(x[2]*x[3]*x[4]*x[5]) + x[5]^2 + x[4]*x[5]^2 + x[3]*x[4]*x[5]^2 + x[2]*x[3]*x[4]*x[5]*x[7] - x[5]^2*x[7] - x[4]*x[5]^2*x[7] - x[3]*x[4]*x[5]^2*x[7] - x[4]*x[5]*x[8] - x[3]*x[4]*x[5]*x[8] + x[2]*x[3]*x[4]*x[6]*x[8]))/x[5]}
